Model-free Reinforcement Learning of Semantic Communication by Stochastic Policy Gradient

Following the recent success of Machine Learning tools in wireless communications, the idea of semantic communication by Weaver from 1949 has gained attention. It breaks with Shannon's classic design paradigm by aiming to transmit the meaning, i.e., semantics, of a message instead of its exact version, allowing for information rate savings. In this work, we apply the Stochastic Policy Gradient (SPG) to design a semantic communication system by reinforcement learning, separating transmitter and receiver, and not requiring a known or differentiable channel model -- a crucial step towards deployment in practice. Further, we derive the use of SPG for both classic and semantic communication from the maximization of the mutual information between received and target variables. Numerical results show that our approach achieves comparable performance to a model-aware approach based on the reparametrization trick, albeit with a decreased convergence rate.

==> TikZ/data/training_convergence/MNIST/RL-SINFONY_MNIST4_adam.dat <==
1 2.396284580230712891e+00 2.356537818908691406e+00 2.427851438522338867e+00
2 2.171089649200439453e+00 2.117779970169067383e+00 2.231185197830200195e+00
3 2.002152681350708008e+00 1.899234414100646973e+00 2.109558105468750000e+00
4 1.880078315734863281e+00 1.724438786506652832e+00 1.982296466827392578e+00
5 1.702064871788024902e+00 1.594221711158752441e+00 1.875197529792785645e+00
6 1.604922056198120117e+00 1.483360290527343750e+00 1.888026475906372070e+00
7 1.517686367034912109e+00 1.366294264793395996e+00 1.756911873817443848e+00
8 1.441306829452514648e+00 1.305018663406372070e+00 1.652779698371887207e+00
9 1.350770235061645508e+00 1.223156452178955078e+00 1.568016052246093750e+00
10 1.278087496757507324e+00 1.154216289520263672e+00 1.421991348266601562e+00
11 1.226671099662780762e+00 1.124669790267944336e+00 1.439976453781127930e+00
12 1.202264070510864258e+00 1.033992528915405273e+00 1.375736713409423828e+00
13 1.183284997940063477e+00 9.996258020401000977e-01 1.356900095939636230e+00
14 1.106863498687744141e+00 9.805712103843688965e-01 1.244762420654296875e+00
15 1.071157217025756836e+00 9.801489114761352539e-01 1.194041728973388672e+00
16 1.038033246994018555e+00 9.685888886451721191e-01 1.156005620956420898e+00
17 1.000277400016784668e+00 9.388840198516845703e-01 1.129991412162780762e+00
18 9.809276461601257324e-01 8.976621627807617188e-01 1.105840921401977539e+00
19 9.588176608085632324e-01 8.789427876472473145e-01 1.067433953285217285e+00
20 9.379129409790039062e-01 8.581315279006958008e-01 1.077016234397888184e+00
21 9.568006396293640137e-01 8.538795709609985352e-01 1.454157710075378418e+00
22 9.205032587051391602e-01 8.415656685829162598e-01 1.346689820289611816e+00
23 9.115339517593383789e-01 8.278562426567077637e-01 1.250030517578125000e+00
24 9.071530103683471680e-01 8.090450167655944824e-01 1.276239037513732910e+00
25 8.842393755912780762e-01 7.799713015556335449e-01 1.184304833412170410e+00
26 8.965101242065429688e-01 7.750456333160400391e-01 1.190570831298828125e+00
27 8.749473690986633301e-01 7.760630846023559570e-01 1.103678584098815918e+00
28 8.404911756515502930e-01 7.601636648178100586e-01 1.065473318099975586e+00
29 8.286652565002441406e-01 7.618476748466491699e-01 1.035743594169616699e+00
30 8.269432187080383301e-01 7.324317693710327148e-01 1.156188726425170898e+00
31 8.153239488601684570e-01 7.318505048751831055e-01 1.137152910232543945e+00
32 7.845257520675659180e-01 6.993781924247741699e-01 1.036197662353515625e+00
33 7.808643579483032227e-01 7.022766470909118652e-01 9.973489046096801758e-01
34 7.650398612022399902e-01 6.915465593338012695e-01 9.717480540275573730e-01
35 7.806600928306579590e-01 6.797363162040710449e-01 9.390653967857360840e-01
36 7.432377338409423828e-01 6.531727910041809082e-01 9.195032715797424316e-01
37 7.344827055931091309e-01 6.548618078231811523e-01 8.739027380943298340e-01
38 7.319689989089965820e-01 6.597859859466552734e-01 8.517572283744812012e-01
39 7.241510152816772461e-01 6.502780318260192871e-01 8.646528720855712891e-01
40 7.153413295745849609e-01 6.427574157714843750e-01 8.200621008872985840e-01
41 7.031875252723693848e-01 6.384479403495788574e-01 8.204559683799743652e-01
42 6.955786347389221191e-01 6.133353114128112793e-01 8.121405243873596191e-01
43 6.889743804931640625e-01 6.196299195289611816e-01 7.930341362953186035e-01
44 6.791206598281860352e-01 6.138301491737365723e-01 7.677519321441650391e-01
45 6.667408347129821777e-01 5.889357924461364746e-01 7.701696753501892090e-01
46 6.678789854049682617e-01 5.826022028923034668e-01 7.665776610374450684e-01
47 6.572318077087402344e-01 5.775983333587646484e-01 7.349032163619995117e-01
48 6.525639295578002930e-01 5.597838759422302246e-01 7.459878325462341309e-01
49 6.485927700996398926e-01 5.812994837760925293e-01 7.379343509674072266e-01
50 6.383692026138305664e-01 5.796050429344177246e-01 7.377256155014038086e-01
51 6.351189017295837402e-01 5.715481042861938477e-01 7.217242717742919922e-01
52 6.380950212478637695e-01 5.621358156204223633e-01 7.299359440803527832e-01
53 6.317379474639892578e-01 5.541562438011169434e-01 7.657775878906250000e-01
54 6.286300420761108398e-01 5.535582304000854492e-01 7.692747712135314941e-01
55 6.436491012573242188e-01 5.423451662063598633e-01 8.611039519309997559e-01
56 6.230770945549011230e-01 5.247509479522705078e-01 7.318085432052612305e-01
57 6.101603507995605469e-01 5.383695363998413086e-01 7.147035002708435059e-01
58 6.046327948570251465e-01 5.193274021148681641e-01 6.918354034423828125e-01
59 6.080251932144165039e-01 5.305210947990417480e-01 7.062575817108154297e-01
60 5.935047864913940430e-01 5.282835960388183594e-01 6.725826263427734375e-01
61 5.870069265365600586e-01 5.224789977073669434e-01 6.696508526802062988e-01
62 5.993424654006958008e-01 5.439937114715576172e-01 7.016055583953857422e-01
63 5.861604809761047363e-01 5.160070657730102539e-01 7.715152502059936523e-01
64 5.837408304214477539e-01 5.062572956085205078e-01 7.302249670028686523e-01
65 6.077615618705749512e-01 5.176426172256469727e-01 8.942213058471679688e-01
66 5.826876163482666016e-01 5.133128166198730469e-01 6.876469254493713379e-01
67 5.724864602088928223e-01 4.794846475124359131e-01 7.132508158683776855e-01
68 5.751700401306152344e-01 5.025817155838012695e-01 6.517963409423828125e-01
69 5.733908414840698242e-01 5.127619504928588867e-01 6.756035685539245605e-01
70 5.771964788436889648e-01 4.860931932926177979e-01 6.838839650154113770e-01
71 5.772184133529663086e-01 4.788056910037994385e-01 6.702821254730224609e-01
72 5.711118578910827637e-01 4.851595461368560791e-01 6.394823789596557617e-01
73 5.528389811515808105e-01 4.735444188117980957e-01 6.385833621025085449e-01
74 5.555752515792846680e-01 4.762422442436218262e-01 6.317934393882751465e-01
75 5.609666705131530762e-01 4.709028899669647217e-01 6.371971964836120605e-01
76 5.692430734634399414e-01 4.695818126201629639e-01 7.380220890045166016e-01
77 5.561631321907043457e-01 4.698362350463867188e-01 6.447700858116149902e-01
78 5.623230338096618652e-01 4.742949306964874268e-01 6.584841012954711914e-01
79 5.361911654472351074e-01 4.609879553318023682e-01 6.265305876731872559e-01
80 5.340775251388549805e-01 4.589760601520538330e-01 6.491551995277404785e-01
81 5.269281864166259766e-01 4.437659382820129395e-01 6.409494280815124512e-01
82 5.278628468513488770e-01 4.673295319080352783e-01 6.155617833137512207e-01
83 5.213742852210998535e-01 4.523279964923858643e-01 6.170957684516906738e-01
84 5.187438726425170898e-01 4.621548354625701904e-01 5.995388627052307129e-01
85 5.135579109191894531e-01 4.506992697715759277e-01 6.122379302978515625e-01
86 5.127086639404296875e-01 4.421106278896331787e-01 5.945298671722412109e-01
87 5.179303884506225586e-01 4.487915039062500000e-01 5.973204374313354492e-01
88 5.083376169204711914e-01 4.417555928230285645e-01 5.973600149154663086e-01
89 5.044304728507995605e-01 4.429905712604522705e-01 5.947586297988891602e-01
90 5.003991723060607910e-01 4.308645427227020264e-01 5.993001461029052734e-01
91 5.025886297225952148e-01 4.396637678146362305e-01 5.996288657188415527e-01
92 4.920093119144439697e-01 4.343495666980743408e-01 5.928618907928466797e-01
93 4.999067187309265137e-01 4.345205724239349365e-01 5.901749730110168457e-01
94 4.950831830501556396e-01 4.250684678554534912e-01 5.853598117828369141e-01
95 4.905794560909271240e-01 4.329347610473632812e-01 5.602569580078125000e-01
96 4.929806590080261230e-01 4.331864714622497559e-01 5.624167323112487793e-01
97 4.868726134300231934e-01 4.258545637130737305e-01 5.669673085212707520e-01
98 4.845794141292572021e-01 4.214306175708770752e-01 5.867002606391906738e-01
99 4.825103878974914551e-01 4.143304228782653809e-01 5.827415585517883301e-01
100 4.666629731655120850e-01 4.117493033409118652e-01 5.630428194999694824e-01
101 4.671641290187835693e-01 4.100760221481323242e-01 5.650597810745239258e-01
102 4.729482233524322510e-01 4.130699336528778076e-01 5.787263512611389160e-01
103 4.685080051422119141e-01 4.082356393337249756e-01 5.583010911941528320e-01
104 4.629334807395935059e-01 4.115167558193206787e-01 5.495163798332214355e-01
105 4.648043215274810791e-01 4.014008939266204834e-01 6.030347943305969238e-01
106 4.602805078029632568e-01 4.077600836753845215e-01 5.556743741035461426e-01
107 4.559164047241210938e-01 3.976096510887145996e-01 5.526853203773498535e-01
108 4.565255045890808105e-01 4.098819196224212646e-01 5.380109548568725586e-01
109 4.455172419548034668e-01 3.891171514987945557e-01 5.368867516517639160e-01
110 4.512256979942321777e-01 3.952254951000213623e-01 5.499646067619323730e-01
111 4.551220834255218506e-01 4.101719856262207031e-01 5.304644703865051270e-01
112 4.511711597442626953e-01 3.997969329357147217e-01 5.487943887710571289e-01
113 4.526417255401611328e-01 3.941856920719146729e-01 5.421423316001892090e-01
114 4.448413848876953125e-01 4.007082581520080566e-01 5.302636027336120605e-01
115 4.462471604347229004e-01 3.978685736656188965e-01 5.537789463996887207e-01
116 4.360199868679046631e-01 3.780380785465240479e-01 5.135666728019714355e-01
117 4.432950019836425781e-01 3.812105953693389893e-01 5.249147415161132812e-01
118 4.391146600246429443e-01 3.819874525070190430e-01 5.299229025840759277e-01
119 4.400395750999450684e-01 3.818467259407043457e-01 5.267139673233032227e-01
120 4.468081593513488770e-01 3.875003159046173096e-01 5.288068056106567383e-01
121 4.375823438167572021e-01 3.999166488647460938e-01 5.277647972106933594e-01
122 4.361456334590911865e-01 3.813388943672180176e-01 5.525838136672973633e-01
123 4.298372864723205566e-01 3.886402249336242676e-01 5.347716212272644043e-01
124 4.297708868980407715e-01 3.730575442314147949e-01 5.395646691322326660e-01
125 4.257706701755523682e-01 3.783567547798156738e-01 5.048960447311401367e-01
126 4.229193329811096191e-01 3.673704564571380615e-01 5.182094573974609375e-01
127 4.169395864009857178e-01 3.540111780166625977e-01 4.971188306808471680e-01
128 4.268257021903991699e-01 3.759408593177795410e-01 5.184572339057922363e-01
129 4.230993390083312988e-01 3.723435401916503906e-01 5.302350521087646484e-01
130 4.168877005577087402e-01 3.619989752769470215e-01 5.051409006118774414e-01
131 4.250021576881408691e-01 3.697789609432220459e-01 5.273705720901489258e-01
132 4.179053902626037598e-01 3.631135821342468262e-01 5.052902698516845703e-01
133 4.125669002532958984e-01 3.486199676990509033e-01 5.219805240631103516e-01
134 4.173231720924377441e-01 3.624181449413299561e-01 5.002340078353881836e-01
135 4.137436747550964355e-01 3.622318804264068604e-01 5.099833607673645020e-01
136 4.096731543540954590e-01 3.561264276504516602e-01 5.050002932548522949e-01
137 4.117152690887451172e-01 3.578028380870819092e-01 5.297737121582031250e-01
138 4.084127545356750488e-01 3.523907959461212158e-01 5.136485695838928223e-01
139 4.054086804389953613e-01 3.435974419116973877e-01 5.023258328437805176e-01
140 4.057873189449310303e-01 3.458560109138488770e-01 5.232236385345458984e-01
141 4.040003716945648193e-01 3.469534516334533691e-01 5.156476497650146484e-01
142 4.058149755001068115e-01 3.451005816459655762e-01 5.129757523536682129e-01
143 3.991432487964630127e-01 3.583461344242095947e-01 4.911301434040069580e-01
144 4.049801826477050781e-01 3.646182417869567871e-01 4.914035797119140625e-01
145 4.094914495944976807e-01 3.713598251342773438e-01 4.951905608177185059e-01
146 4.019492268562316895e-01 3.558162152767181396e-01 4.805494844913482666e-01
147 4.003913998603820801e-01 3.470376133918762207e-01 4.846420288085937500e-01
148 3.973218500614166260e-01 3.339539766311645508e-01 4.925761520862579346e-01
149 3.978979289531707764e-01 3.300513923168182373e-01 5.025380849838256836e-01
150 3.845160901546478271e-01 3.335770070552825928e-01 4.790056943893432617e-01
151 3.849433064460754395e-01 3.330164849758148193e-01 4.548531472682952881e-01
152 3.965612649917602539e-01 3.509707748889923096e-01 4.686941802501678467e-01
153 3.943995535373687744e-01 3.451874554157257080e-01 4.736271500587463379e-01
154 3.852115273475646973e-01 3.409373164176940918e-01 4.644870162010192871e-01
155 3.856224715709686279e-01 3.432665169239044189e-01 4.667941033840179443e-01
156 3.836742937564849854e-01 3.433078229427337646e-01 4.550959765911102295e-01
157 3.829811215400695801e-01 3.176012039184570312e-01 4.659213423728942871e-01
158 3.870087265968322754e-01 3.205295503139495850e-01 4.745723605155944824e-01
159 3.886776566505432129e-01 3.307483494281768799e-01 4.844011962413787842e-01
160 3.913586735725402832e-01 3.296464383602142334e-01 4.880012273788452148e-01
161 3.805467188358306885e-01 3.183268904685974121e-01 4.697479903697967529e-01
162 3.801799714565277100e-01 3.392268419265747070e-01 4.780734777450561523e-01
163 3.837882876396179199e-01 3.129206299781799316e-01 4.654662311077117920e-01
164 3.825774490833282471e-01 3.113276064395904541e-01 4.757660627365112305e-01
165 3.768552243709564209e-01 3.034134209156036377e-01 4.667548835277557373e-01
166 3.831963837146759033e-01 3.163770735263824463e-01 4.600616395473480225e-01
167 3.784565031528472900e-01 3.212456405162811279e-01 4.809816479682922363e-01
168 3.729253113269805908e-01 3.216697275638580322e-01 4.595511257648468018e-01
169 3.740574419498443604e-01 3.290508687496185303e-01 4.557270109653472900e-01
170 3.767105937004089355e-01 3.181096315383911133e-01 4.720641374588012695e-01
171 3.705535531044006348e-01 3.092817962169647217e-01 4.916466474533081055e-01
172 3.636477589607238770e-01 3.082123994827270508e-01 4.589390754699707031e-01
173 3.687602877616882324e-01 3.140616416931152344e-01 4.596053659915924072e-01
174 3.697308003902435303e-01 3.154271543025970459e-01 4.520948529243469238e-01
175 3.697556853294372559e-01 3.040621578693389893e-01 4.589444994926452637e-01
176 3.739496171474456787e-01 3.023205399513244629e-01 4.617012143135070801e-01
177 3.723226785659790039e-01 3.129563629627227783e-01 4.628030657768249512e-01
178 3.611314296722412109e-01 3.091243803501129150e-01 4.516180455684661865e-01
179 3.567812144756317139e-01 2.938640415668487549e-01 4.488498568534851074e-01
180 3.603193759918212891e-01 2.929541766643524170e-01 4.561133980751037598e-01
181 3.643662035465240479e-01 3.102271258831024170e-01 4.651401937007904053e-01
182 3.765126168727874756e-01 3.103242218494415283e-01 5.739485025405883789e-01
183 3.789465427398681641e-01 2.914366722106933594e-01 5.103583931922912598e-01
184 3.717732131481170654e-01 3.057216405868530273e-01 4.588240385055541992e-01
185 3.746045231819152832e-01 3.025968670845031738e-01 5.067503452301025391e-01
186 3.672091066837310791e-01 2.886595129966735840e-01 5.030185580253601074e-01
187 3.649482131004333496e-01 3.062075376510620117e-01 4.741640090942382812e-01
188 3.644518256187438965e-01 2.880769670009613037e-01 4.580906331539154053e-01
189 3.659516870975494385e-01 3.008587956428527832e-01 4.595841169357299805e-01
190 3.617199063301086426e-01 2.959779798984527588e-01 4.426123201847076416e-01
191 3.601603806018829346e-01 2.918415069580078125e-01 4.548969268798828125e-01
192 3.610565066337585449e-01 2.913676500320434570e-01 4.637601077556610107e-01
193 3.632414340972900391e-01 2.981581985950469971e-01 4.794666171073913574e-01
194 3.618857860565185547e-01 2.908408045768737793e-01 4.533225893974304199e-01
195 3.506941199302673340e-01 2.877289950847625732e-01 4.374197125434875488e-01
196 3.547978401184082031e-01 2.925603091716766357e-01 4.328483641147613525e-01
197 3.542470037937164307e-01 2.922296822071075439e-01 4.404541552066802979e-01
198 3.546253144741058350e-01 3.026008903980255127e-01 4.415055513381958008e-01
199 3.527602553367614746e-01 2.870394289493560791e-01 4.420187771320343018e-01
200 3.514364361763000488e-01 2.935619652271270752e-01 4.298228621482849121e-01
201 3.484211862087249756e-01 2.944719195365905762e-01 4.365914165973663330e-01
202 3.513791263103485107e-01 2.900446951389312744e-01 4.467819035053253174e-01
203 3.509223461151123047e-01 2.922959327697753906e-01 4.561217427253723145e-01
204 3.436088562011718750e-01 2.862061262130737305e-01 4.221709966659545898e-01
205 3.466553390026092529e-01 2.856903970241546631e-01 4.374597668647766113e-01
206 3.412626385688781738e-01 2.851051390171051025e-01 4.184566140174865723e-01
207 3.405096828937530518e-01 2.789627909660339355e-01 4.184481799602508545e-01
208 3.426566123962402344e-01 2.892704010009765625e-01 4.130260348320007324e-01
209 3.376943767070770264e-01 2.885401546955108643e-01 4.090958833694458008e-01
210 3.368157148361206055e-01 2.742678225040435791e-01 4.220898449420928955e-01
211 3.479491770267486572e-01 2.901112139225006104e-01 4.258548319339752197e-01
212 3.437402248382568359e-01 2.743671536445617676e-01 4.765382707118988037e-01
213 3.375956416130065918e-01 2.765248715877532959e-01 4.180132448673248291e-01
214 3.324050903320312500e-01 2.789441347122192383e-01 4.099496901035308838e-01
215 3.331642746925354004e-01 2.735161781311035156e-01 4.170942902565002441e-01
216 3.441857993602752686e-01 2.957556843757629395e-01 4.144568443298339844e-01
217 3.431084156036376953e-01 2.755798399448394775e-01 4.360062777996063232e-01
218 3.443026542663574219e-01 2.770577669143676758e-01 4.756484627723693848e-01
219 3.359169363975524902e-01 2.831620872020721436e-01 4.038110673427581787e-01
220 3.317204117774963379e-01 2.661015391349792480e-01 4.215032458305358887e-01
221 3.346548676490783691e-01 2.763569653034210205e-01 4.111776351928710938e-01
222 3.336615562438964844e-01 2.760950922966003418e-01 4.239582121372222900e-01
223 3.294412493705749512e-01 2.766338288784027100e-01 4.091815948486328125e-01
224 3.318279385566711426e-01 2.816188037395477295e-01 4.185418784618377686e-01
225 3.281042873859405518e-01 2.793553769588470459e-01 4.173318743705749512e-01
226 3.326232135295867920e-01 2.777766883373260498e-01 4.140420258045196533e-01
227 3.359180986881256104e-01 2.732009887695312500e-01 4.474267661571502686e-01
228 3.303605020046234131e-01 2.684431672096252441e-01 4.410406649112701416e-01
229 3.275237977504730225e-01 2.707952260971069336e-01 4.275431334972381592e-01
230 3.269882798194885254e-01 2.709380984306335449e-01 4.096345603466033936e-01
231 3.301926255226135254e-01 2.747298479080200195e-01 4.456005096435546875e-01
232 3.278526067733764648e-01 2.661564946174621582e-01 4.081098437309265137e-01
233 3.247338831424713135e-01 2.692340016365051270e-01 4.036425352096557617e-01
234 3.253906369209289551e-01 2.742137908935546875e-01 4.157282412052154541e-01
235 3.415076136589050293e-01 2.767899334430694580e-01 4.429584443569183350e-01
236 3.318219780921936035e-01 2.837397158145904541e-01 4.251113831996917725e-01
237 3.258891701698303223e-01 2.819161713123321533e-01 4.052548706531524658e-01
238 3.210658431053161621e-01 2.670745253562927246e-01 3.999837040901184082e-01
239 3.248297572135925293e-01 2.694286406040191650e-01 4.121944308280944824e-01
240 3.231969475746154785e-01 2.724445462226867676e-01 4.192318618297576904e-01
241 3.232861459255218506e-01 2.625750005245208740e-01 4.252424240112304688e-01
242 3.284598886966705322e-01 2.746061682701110840e-01 4.229656755924224854e-01
243 3.232950270175933838e-01 2.603640258312225342e-01 4.144213497638702393e-01
244 3.217723071575164795e-01 2.510208785533905029e-01 4.093299806118011475e-01
245 3.219270110130310059e-01 2.689719200134277344e-01 4.034301042556762695e-01
246 3.130469620227813721e-01 2.669175565242767334e-01 3.819657564163208008e-01
247 3.213434517383575439e-01 2.651591598987579346e-01 3.956771194934844971e-01
248 3.179834485054016113e-01 2.662133276462554932e-01 3.897027373313903809e-01
249 3.154216408729553223e-01 2.641986310482025146e-01 3.946093618869781494e-01
250 3.179022371768951416e-01 2.784751951694488525e-01 3.910147249698638916e-01
251 3.114770352840423584e-01 2.646538913249969482e-01 3.777025341987609863e-01
252 3.074346482753753662e-01 2.550417780876159668e-01 3.914026319980621338e-01
253 3.112747073173522949e-01 2.549263238906860352e-01 3.851497769355773926e-01
254 3.134480416774749756e-01 2.557566761970520020e-01 3.800368607044219971e-01
255 3.122567236423492432e-01 2.604884803295135498e-01 3.867088258266448975e-01
256 3.120504617691040039e-01 2.661370635032653809e-01 3.777297735214233398e-01
257 3.105613887310028076e-01 2.574232816696166992e-01 3.971179425716400146e-01
258 3.105404376983642578e-01 2.433598041534423828e-01 3.852056860923767090e-01
259 3.098397850990295410e-01 2.588952779769897461e-01 3.882874846458435059e-01
260 3.092145323753356934e-01 2.446907162666320801e-01 4.013802409172058105e-01
261 3.121550679206848145e-01 2.616062462329864502e-01 3.999039828777313232e-01
262 3.084919154644012451e-01 2.659787237644195557e-01 3.767986297607421875e-01
263 3.044421672821044922e-01 2.483002245426177979e-01 3.771181702613830566e-01
264 3.022160530090332031e-01 2.477277815341949463e-01 3.774118423461914062e-01
265 3.023351728916168213e-01 2.454523146152496338e-01 3.911934792995452881e-01
266 3.055515289306640625e-01 2.549413442611694336e-01 3.863399326801300049e-01
267 3.051529824733734131e-01 2.596567869186401367e-01 3.759541213512420654e-01
268 3.067592382431030273e-01 2.553921341896057129e-01 3.765589296817779541e-01
269 3.034204542636871338e-01 2.455856651067733765e-01 3.760672211647033691e-01
270 3.032653927803039551e-01 2.492145895957946777e-01 3.664160668849945068e-01
271 3.081014752388000488e-01 2.504886984825134277e-01 3.715525865554809570e-01
272 3.058494627475738525e-01 2.381634563207626343e-01 3.897555172443389893e-01
273 3.090363144874572754e-01 2.590441405773162842e-01 3.748571276664733887e-01
274 3.158202767372131348e-01 2.516915500164031982e-01 5.312238931655883789e-01
275 3.260261118412017822e-01 2.601577639579772949e-01 5.387086272239685059e-01
276 3.147580027580261230e-01 2.568904161453247070e-01 4.876879453659057617e-01
277 3.134631514549255371e-01 2.623572647571563721e-01 4.535849988460540771e-01
278 3.119304776191711426e-01 2.515654861927032471e-01 4.674225449562072754e-01
279 3.069565892219543457e-01 2.498591989278793335e-01 4.537158906459808350e-01
280 3.091007769107818604e-01 2.541591227054595947e-01 4.612002074718475342e-01
281 3.070953488349914551e-01 2.466642260551452637e-01 4.529573321342468262e-01
282 3.040244579315185547e-01 2.508889436721801758e-01 4.346743524074554443e-01
283 3.024216890335083008e-01 2.446748465299606323e-01 3.839796185493469238e-01
284 2.978834509849548340e-01 2.521635591983795166e-01 3.825940191745758057e-01
285 2.941719591617584229e-01 2.457210570573806763e-01 3.663202822208404541e-01
286 2.971539795398712158e-01 2.502491176128387451e-01 3.896115720272064209e-01
287 2.949787080287933350e-01 2.589330375194549561e-01 3.763823509216308594e-01
288 3.015185296535491943e-01 2.478737086057662964e-01 3.738613128662109375e-01
289 2.970785498619079590e-01 2.453584223985671997e-01 3.685520887374877930e-01
290 2.992956042289733887e-01 2.516174912452697754e-01 3.578682541847229004e-01
291 2.942660450935363770e-01 2.379556745290756226e-01 3.590756654739379883e-01
292 2.966547012329101562e-01 2.466471940279006958e-01 3.584223985671997070e-01
293 2.909751236438751221e-01 2.389936447143554688e-01 3.523918688297271729e-01
294 2.917205095291137695e-01 2.458475679159164429e-01 3.672542870044708252e-01
295 2.940925061702728271e-01 2.422249913215637207e-01 3.601620495319366455e-01
296 2.909882962703704834e-01 2.422429472208023071e-01 3.669263124465942383e-01
297 2.939475178718566895e-01 2.531051635742187500e-01 3.530948460102081299e-01
298 2.930631041526794434e-01 2.403738647699356079e-01 3.765730857849121094e-01
299 2.892387509346008301e-01 2.334628105163574219e-01 3.728437423706054688e-01
300 2.911399006843566895e-01 2.413667738437652588e-01 3.878288269042968750e-01
301 2.948055267333984375e-01 2.478909045457839966e-01 3.795699179172515869e-01
302 2.905128896236419678e-01 2.543376684188842773e-01 3.520449101924896240e-01
303 2.834169268608093262e-01 2.332685440778732300e-01 3.588919639587402344e-01
304 2.853831648826599121e-01 2.416227310895919800e-01 3.527240753173828125e-01
305 2.852226197719573975e-01 2.406638264656066895e-01 3.682341575622558594e-01
306 2.886276245117187500e-01 2.336129248142242432e-01 3.561957776546478271e-01
307 2.862888276576995850e-01 2.346374243497848511e-01 3.522204756736755371e-01
308 2.864653468132019043e-01 2.386147826910018921e-01 3.645619750022888184e-01
309 2.867635786533355713e-01 2.413994669914245605e-01 3.699099719524383545e-01
310 2.814456224441528320e-01 2.317047864198684692e-01 3.614163696765899658e-01
311 2.882285714149475098e-01 2.384014725685119629e-01 3.739587068557739258e-01
312 2.838909029960632324e-01 2.394986599683761597e-01 3.676480352878570557e-01
313 2.830995619297027588e-01 2.393581420183181763e-01 3.502405881881713867e-01
314 2.851304113864898682e-01 2.337364852428436279e-01 3.501726686954498291e-01
315 2.844400703907012939e-01 2.284831404685974121e-01 3.643274307250976562e-01
316 2.837098836898803711e-01 2.256708145141601562e-01 3.718981742858886719e-01
317 2.844096422195434570e-01 2.403328269720077515e-01 3.587855398654937744e-01
318 2.812363505363464355e-01 2.313496917486190796e-01 3.569127023220062256e-01
319 2.878654599189758301e-01 2.319296002388000488e-01 3.738371431827545166e-01
320 2.878609299659729004e-01 2.437313050031661987e-01 3.817815184593200684e-01
321 2.832061350345611572e-01 2.420041710138320923e-01 3.585020005702972412e-01
322 2.819701731204986572e-01 2.373035699129104614e-01 3.419878780841827393e-01
323 2.788406014442443848e-01 2.322955131530761719e-01 3.419735729694366455e-01
324 2.848380506038665771e-01 2.356145828962326050e-01 3.611228168010711670e-01
325 2.872184514999389648e-01 2.376974970102310181e-01 3.934457004070281982e-01
326 2.873510718345642090e-01 2.408899664878845215e-01 3.617577254772186279e-01
327 2.776958346366882324e-01 2.308665215969085693e-01 3.565567135810852051e-01
328 2.794989645481109619e-01 2.334128767251968384e-01 3.703798353672027588e-01
329 2.793085575103759766e-01 2.322857230901718140e-01 3.571990132331848145e-01
330 2.773774266242980957e-01 2.328863143920898438e-01 3.733526766300201416e-01
331 2.774428427219390869e-01 2.306585758924484253e-01 3.544749915599822998e-01
332 2.761774659156799316e-01 2.349525839090347290e-01 3.685142695903778076e-01
333 2.729957997798919678e-01 2.302212119102478027e-01 3.531909286975860596e-01
334 2.731693089008331299e-01 2.293082773685455322e-01 3.485107123851776123e-01
335 2.713031172752380371e-01 2.295327633619308472e-01 3.474740684032440186e-01
336 2.698011994361877441e-01 2.231032103300094604e-01 3.491020202636718750e-01
337 2.681995928287506104e-01 2.283383905887603760e-01 3.407330811023712158e-01
338 2.747814357280731201e-01 2.195923775434494019e-01 3.646575212478637695e-01
339 2.737880945205688477e-01 2.293790429830551147e-01 3.538255691528320312e-01
340 2.759693562984466553e-01 2.307989746332168579e-01 3.525981903076171875e-01
341 2.723369002342224121e-01 2.242377847433090210e-01 3.444464504718780518e-01
342 2.752742171287536621e-01 2.231337130069732666e-01 3.626284897327423096e-01
343 2.706912159919738770e-01 2.260967195034027100e-01 3.557983040809631348e-01
344 2.675242424011230469e-01 2.218244820833206177e-01 3.502168059349060059e-01
345 2.702294886112213135e-01 2.290167510509490967e-01 3.345082104206085205e-01
346 2.697132229804992676e-01 2.257189452648162842e-01 3.409322798252105713e-01
347 2.735134065151214600e-01 2.276952415704727173e-01 3.563884198665618896e-01
348 2.766250371932983398e-01 2.213457226753234863e-01 3.809392750263214111e-01
349 2.746455371379852295e-01 2.196147590875625610e-01 3.465151488780975342e-01
350 2.723501324653625488e-01 2.197119146585464478e-01 3.590274751186370850e-01
351 2.744998633861541748e-01 2.258407324552536011e-01 3.563927114009857178e-01
352 2.732200026512145996e-01 2.252364456653594971e-01 3.512172400951385498e-01
353 2.687319815158843994e-01 2.248435616493225098e-01 3.387293219566345215e-01
354 2.708063423633575439e-01 2.212622910737991333e-01 3.478972017765045166e-01
355 2.645168900489807129e-01 2.156362831592559814e-01 3.395022153854370117e-01
356 2.683234512805938721e-01 2.274212688207626343e-01 3.432795405387878418e-01
357 2.693631052970886230e-01 2.233449965715408325e-01 3.433441519737243652e-01
358 2.665706276893615723e-01 2.269833832979202271e-01 3.293851912021636963e-01
359 2.718124985694885254e-01 2.324038594961166382e-01 3.326503038406372070e-01
360 2.706203460693359375e-01 2.274699807167053223e-01 3.402748107910156250e-01
361 2.702026665210723877e-01 2.158985435962677002e-01 3.485051989555358887e-01
362 2.698701322078704834e-01 2.226242870092391968e-01 3.559260666370391846e-01
363 2.702495455741882324e-01 2.159685343503952026e-01 3.491574823856353760e-01
364 2.654747962951660156e-01 2.258825153112411499e-01 3.595174849033355713e-01
365 2.714456915855407715e-01 2.252092659473419189e-01 3.817150294780731201e-01
366 2.638727724552154541e-01 2.144321948289871216e-01 3.333544731140136719e-01
367 2.768543958663940430e-01 2.222641557455062866e-01 3.541199862957000732e-01
368 2.690607607364654541e-01 2.211663126945495605e-01 3.320146203041076660e-01
369 2.702838778495788574e-01 2.161074280738830566e-01 3.485052883625030518e-01
370 2.638230025768280029e-01 2.007663697004318237e-01 3.300251066684722900e-01
371 2.619581520557403564e-01 2.172960638999938965e-01 3.226250410079956055e-01
372 2.691432535648345947e-01 2.232729494571685791e-01 3.918742239475250244e-01
373 2.649937272071838379e-01 2.132730185985565186e-01 3.636963665485382080e-01
374 2.642120122909545898e-01 2.109655737876892090e-01 3.471485674381256104e-01
375 2.618030309677124023e-01 2.128708809614181519e-01 3.358542025089263916e-01
376 2.649194598197937012e-01 2.192557752132415771e-01 3.417983949184417725e-01
377 2.611767947673797607e-01 2.175058275461196899e-01 3.346831500530242920e-01
378 2.671491205692291260e-01 2.243921607732772827e-01 3.420142531394958496e-01
379 2.626541256904602051e-01 2.223605215549468994e-01 3.319582045078277588e-01
380 2.642132639884948730e-01 2.133843749761581421e-01 3.461833596229553223e-01
381 2.578313648700714111e-01 2.047401964664459229e-01 3.378215134143829346e-01
382 2.632985413074493408e-01 2.126485258340835571e-01 3.451837003231048584e-01
383 2.764198184013366699e-01 2.143751084804534912e-01 4.341175854206085205e-01
384 2.773672938346862793e-01 2.154920846223831177e-01 4.035454988479614258e-01
385 2.714920043945312500e-01 2.220598906278610229e-01 3.814286589622497559e-01
386 2.637878060340881348e-01 2.238288223743438721e-01 3.520439863204956055e-01
387 2.610543370246887207e-01 2.101041525602340698e-01 3.315559327602386475e-01
388 2.638726830482482910e-01 2.198945879936218262e-01 3.495779931545257568e-01
389 2.588563859462738037e-01 2.139941602945327759e-01 3.281661868095397949e-01
390 2.565008401870727539e-01 2.091533094644546509e-01 3.314945995807647705e-01
391 2.558328509330749512e-01 2.105031162500381470e-01 3.243870437145233154e-01
392 2.589890956878662109e-01 2.159669101238250732e-01 3.297367990016937256e-01
393 2.627669870853424072e-01 2.103039771318435669e-01 3.333514034748077393e-01
394 2.632976770401000977e-01 2.064024657011032104e-01 3.449688553810119629e-01
395 2.595270574092864990e-01 2.161562144756317139e-01 3.276580870151519775e-01
396 2.546741962432861328e-01 2.077017277479171753e-01 3.230735659599304199e-01
397 2.642526328563690186e-01 2.070804983377456665e-01 3.431752026081085205e-01
398 2.576873600482940674e-01 2.114395201206207275e-01 3.205255270004272461e-01
399 2.558763325214385986e-01 2.143848985433578491e-01 3.229945898056030273e-01
400 2.582366168498992920e-01 2.189630120992660522e-01 3.362617492675781250e-01
401 2.601992487907409668e-01 2.177421152591705322e-01 3.334601819515228271e-01
402 2.564932107925415039e-01 2.135750353336334229e-01 3.244687914848327637e-01
403 2.529707551002502441e-01 2.142705470323562622e-01 3.085154891014099121e-01
404 2.604265511035919189e-01 2.137496471405029297e-01 3.372386991977691650e-01
405 2.584020495414733887e-01 2.154889702796936035e-01 3.303548097610473633e-01
406 2.529780268669128418e-01 2.128924727439880371e-01 3.159369826316833496e-01
407 2.522685825824737549e-01 2.095347046852111816e-01 3.313175439834594727e-01
408 2.538340091705322266e-01 2.120312303304672241e-01 3.276788294315338135e-01
409 2.572485506534576416e-01 2.103387415409088135e-01 3.317228555679321289e-01
410 2.566995024681091309e-01 2.128877937793731689e-01 3.379093110561370850e-01
411 2.591075003147125244e-01 2.221017628908157349e-01 3.100565075874328613e-01
412 2.519104778766632080e-01 2.089350968599319458e-01 3.162311613559722900e-01
413 2.536004185676574707e-01 2.127285003662109375e-01 3.173447251319885254e-01
414 2.573213577270507812e-01 2.131857424974441528e-01 3.404577970504760742e-01
415 2.553763985633850098e-01 2.060659974813461304e-01 3.266910612583160400e-01
416 2.538154423236846924e-01 2.050500214099884033e-01 3.240545988082885742e-01
417 2.547845244407653809e-01 2.128752321004867554e-01 3.136081695556640625e-01
418 2.526426017284393311e-01 2.048756331205368042e-01 3.309245705604553223e-01
419 2.533564269542694092e-01 2.100987285375595093e-01 3.181820213794708252e-01
420 2.472027987241744995e-01 2.042152136564254761e-01 3.173648715019226074e-01
421 2.527626454830169678e-01 2.146842032670974731e-01 3.236972093582153320e-01
422 2.506056129932403564e-01 2.121110409498214722e-01 3.214498758316040039e-01
423 2.505323290824890137e-01 2.047158628702163696e-01 3.452441096305847168e-01
424 2.484749108552932739e-01 2.043096423149108887e-01 3.329896330833435059e-01
425 2.472897022962570190e-01 2.012723237276077271e-01 3.040941357612609863e-01
426 2.472771853208541870e-01 2.039058953523635864e-01 3.083166182041168213e-01
427 2.421756535768508911e-01 2.006479948759078979e-01 3.082944750785827637e-01
428 2.494802772998809814e-01 2.001155912876129150e-01 3.160803914070129395e-01
429 2.463149279356002808e-01 2.057593911886215210e-01 3.126696646213531494e-01
430 2.469778954982757568e-01 2.143625169992446899e-01 3.087543547153472900e-01
431 2.483010292053222656e-01 2.050508409738540649e-01 3.171725571155548096e-01
432 2.489966601133346558e-01 2.078090161085128784e-01 3.233307301998138428e-01
433 2.494206726551055908e-01 2.025272250175476074e-01 3.197961151599884033e-01
434 2.474439889192581177e-01 2.011590898036956787e-01 3.145942389965057373e-01
435 2.498798072338104248e-01 1.980041563510894775e-01 3.017642199993133545e-01
436 2.485177516937255859e-01 2.063463181257247925e-01 3.309490382671356201e-01
437 2.470010519027709961e-01 1.989008337259292603e-01 3.422037065029144287e-01
438 2.461588829755783081e-01 1.975613385438919067e-01 3.143678605556488037e-01
439 2.467495650053024292e-01 2.014294266700744629e-01 3.121371567249298096e-01
440 2.469291239976882935e-01 2.029413282871246338e-01 3.269405364990234375e-01
441 2.461791336536407471e-01 2.081417143344879150e-01 3.425306975841522217e-01
442 2.406755685806274414e-01 2.018846124410629272e-01 3.297710120677947998e-01
443 2.428522408008575439e-01 1.949102133512496948e-01 3.019218444824218750e-01
444 2.473263293504714966e-01 2.061110883951187134e-01 3.105590939521789551e-01
445 2.472532242536544800e-01 1.968982070684432983e-01 2.984469234943389893e-01
446 2.467945367097854614e-01 2.056618332862854004e-01 2.988767623901367188e-01
447 2.437624186277389526e-01 1.926967650651931763e-01 3.007523119449615479e-01
448 2.438263893127441406e-01 2.124591767787933350e-01 2.994891405105590820e-01
449 2.408302724361419678e-01 1.987470537424087524e-01 3.032306730747222900e-01
450 2.381884306669235229e-01 2.003941535949707031e-01 2.952432930469512939e-01
451 2.415544092655181885e-01 2.017900943756103516e-01 2.932489812374114990e-01
452 2.414359748363494873e-01 2.062183320522308350e-01 2.914390563964843750e-01
453 2.439932078123092651e-01 2.003969252109527588e-01 2.877623140811920166e-01
454 2.396242171525955200e-01 1.978303641080856323e-01 2.848211228847503662e-01
455 2.416238486766815186e-01 2.075284272432327271e-01 3.036530613899230957e-01
456 2.408016026020050049e-01 2.034836262464523315e-01 3.045848309993743896e-01
457 2.404817640781402588e-01 2.098168432712554932e-01 2.995421588420867920e-01
458 2.408293038606643677e-01 1.983746141195297241e-01 2.971391379833221436e-01
459 2.381803691387176514e-01 1.945530921220779419e-01 3.014691472053527832e-01
460 2.446229159832000732e-01 2.016914486885070801e-01 2.990447878837585449e-01
461 2.445538789033889771e-01 2.096247225999832153e-01 2.941642701625823975e-01
462 2.424835413694381714e-01 2.077309638261795044e-01 2.769317626953125000e-01
463 2.400740683078765869e-01 2.019445598125457764e-01 3.089766800403594971e-01
464 2.399744540452957153e-01 2.035785168409347534e-01 2.916153967380523682e-01
465 2.419100999832153320e-01 2.010142654180526733e-01 3.032851517200469971e-01
466 2.397299706935882568e-01 1.936885863542556763e-01 2.969360947608947754e-01
467 2.379828989505767822e-01 1.952688246965408325e-01 3.007416129112243652e-01
468 2.337317466735839844e-01 1.845189779996871948e-01 2.982385754585266113e-01
469 2.356844693422317505e-01 1.870013177394866943e-01 2.906074523925781250e-01
470 2.352545261383056641e-01 1.976790726184844971e-01 2.914579808712005615e-01
471 2.386567890644073486e-01 1.960768550634384155e-01 2.814358472824096680e-01
472 2.367544621229171753e-01 2.008316665887832642e-01 2.846588790416717529e-01
473 2.320321351289749146e-01 1.967350691556930542e-01 2.839964628219604492e-01
474 2.356573790311813354e-01 1.979164481163024902e-01 2.917239069938659668e-01
475 2.341828644275665283e-01 1.929399818181991577e-01 2.794798016548156738e-01
476 2.480981647968292236e-01 1.924088895320892334e-01 3.517607450485229492e-01
477 2.410177737474441528e-01 1.950171291828155518e-01 3.214253187179565430e-01
478 2.421892136335372925e-01 2.017105370759963989e-01 3.007675409317016602e-01
479 2.353923320770263672e-01 1.868366897106170654e-01 3.003633320331573486e-01
480 2.389061003923416138e-01 1.945643424987792969e-01 2.865310609340667725e-01
481 2.365637123584747314e-01 1.930181980133056641e-01 2.797635495662689209e-01
482 2.387121468782424927e-01 1.964676976203918457e-01 2.875638902187347412e-01
483 2.333805859088897705e-01 1.914791464805603027e-01 2.748529314994812012e-01
484 2.342714369297027588e-01 1.860931962728500366e-01 2.794198095798492432e-01
485 2.319138050079345703e-01 1.936066448688507080e-01 2.771569788455963135e-01
486 2.341839522123336792e-01 1.822020858526229858e-01 2.819837629795074463e-01
487 2.388371229171752930e-01 1.937671005725860596e-01 3.159262835979461670e-01
488 2.324529588222503662e-01 1.916673630475997925e-01 2.904047667980194092e-01
489 2.355757057666778564e-01 1.972348839044570923e-01 2.809661924839019775e-01
490 2.352670431137084961e-01 1.877696961164474487e-01 2.743776440620422363e-01
491 2.398459017276763916e-01 1.973724216222763062e-01 2.786694169044494629e-01
492 2.361870706081390381e-01 2.010328620672225952e-01 2.813246548175811768e-01
493 2.380053102970123291e-01 1.980169266462326050e-01 2.851402163505554199e-01
494 2.301628142595291138e-01 1.917189210653305054e-01 2.717046141624450684e-01
495 2.315681874752044678e-01 1.954519897699356079e-01 2.727640271186828613e-01
496 2.298015356063842773e-01 1.922032088041305542e-01 2.754455804824829102e-01
497 2.316014766693115234e-01 1.925656050443649292e-01 2.747422456741333008e-01
498 2.344544231891632080e-01 1.924431473016738892e-01 2.993361055850982666e-01
499 2.349996566772460938e-01 2.005925774574279785e-01 3.051673471927642822e-01
500 2.335743606090545654e-01 1.874543130397796631e-01 3.064500093460083008e-01
501 2.318741083145141602e-01 1.936268508434295654e-01 2.797969579696655273e-01
502 2.313129156827926636e-01 1.947154104709625244e-01 2.839886248111724854e-01
503 2.261536568403244019e-01 1.804468184709548950e-01 2.916470468044281006e-01
504 2.343547046184539795e-01 1.788279861211776733e-01 2.834132611751556396e-01
505 2.333281338214874268e-01 1.979773789644241333e-01 2.934183180332183838e-01
506 2.298119366168975830e-01 1.880130022764205933e-01 2.892600297927856445e-01
507 2.338127195835113525e-01 1.860516220331192017e-01 2.931780517101287842e-01
508 2.259738743305206299e-01 1.850923150777816772e-01 2.757781147956848145e-01
509 2.295162677764892578e-01 1.908696293830871582e-01 3.134628832340240479e-01
510 2.271852195262908936e-01 1.852803379297256470e-01 2.818294763565063477e-01
511 2.260929644107818604e-01 1.931697279214859009e-01 2.807721793651580811e-01
512 2.282652109861373901e-01 1.893541663885116577e-01 2.802835404872894287e-01
513 2.235221564769744873e-01 1.882684677839279175e-01 2.732071578502655029e-01
514 2.207914292812347412e-01 1.869485825300216675e-01 2.604835927486419678e-01
515 2.230183631181716919e-01 1.857670247554779053e-01 2.689719498157501221e-01
516 2.256133854389190674e-01 1.895435154438018799e-01 2.618467509746551514e-01
517 2.232806384563446045e-01 1.841139197349548340e-01 2.643631696701049805e-01
518 2.232903540134429932e-01 1.854958087205886841e-01 2.684498429298400879e-01
519 2.265886813402175903e-01 1.837917864322662354e-01 3.040315508842468262e-01
520 2.233225107192993164e-01 1.935032159090042114e-01 2.729007899761199951e-01
521 2.220215350389480591e-01 1.836588829755783081e-01 2.711184620857238770e-01
522 2.219746857881546021e-01 1.909308731555938721e-01 2.629790902137756348e-01
523 2.215377390384674072e-01 1.840915977954864502e-01 2.700041830539703369e-01
524 2.232934534549713135e-01 1.761891692876815796e-01 2.796757817268371582e-01
525 2.234796583652496338e-01 1.805503219366073608e-01 2.858875393867492676e-01
526 2.226817309856414795e-01 1.698052734136581421e-01 2.698942422866821289e-01
527 2.267792522907257080e-01 1.937046945095062256e-01 2.758545577526092529e-01
528 2.260745763778686523e-01 1.834503114223480225e-01 2.691952586174011230e-01
529 2.247325181961059570e-01 1.858242899179458618e-01 2.653456926345825195e-01
530 2.254115790128707886e-01 1.785767823457717896e-01 2.651952207088470459e-01
531 2.233924120664596558e-01 1.818596869707107544e-01 2.721953988075256348e-01
532 2.219860255718231201e-01 1.811752915382385254e-01 2.613539397716522217e-01
533 2.215230911970138550e-01 1.752903461456298828e-01 2.693974673748016357e-01
534 2.192771434783935547e-01 1.801206022500991821e-01 2.784112393856048584e-01
535 2.182266414165496826e-01 1.770360171794891357e-01 2.689641416072845459e-01
536 2.250342667102813721e-01 1.786856353282928467e-01 3.166107833385467529e-01
537 2.239012718200683594e-01 1.912516504526138306e-01 2.760653793811798096e-01
538 2.235459387302398682e-01 1.812674254179000854e-01 2.731038928031921387e-01
539 2.229990512132644653e-01 1.796496063470840454e-01 2.610140740871429443e-01
540 2.243116647005081177e-01 1.794660836458206177e-01 2.636432051658630371e-01
541 2.221530973911285400e-01 1.691360920667648315e-01 2.718423902988433838e-01
542 2.187333554029464722e-01 1.694783866405487061e-01 2.723864912986755371e-01
543 2.209393233060836792e-01 1.836272925138473511e-01 2.655246555805206299e-01
544 2.212275564670562744e-01 1.845283657312393188e-01 2.844590544700622559e-01
545 2.219115793704986572e-01 1.678703576326370239e-01 2.698225677013397217e-01
546 2.214627563953399658e-01 1.656718850135803223e-01 2.819482982158660889e-01
547 2.217947691679000854e-01 1.834030151367187500e-01 2.634755969047546387e-01
548 2.199818640947341919e-01 1.758653372526168823e-01 2.629764974117279053e-01
549 2.168386280536651611e-01 1.743739396333694458e-01 2.697574794292449951e-01
550 2.207289189100265503e-01 1.764622628688812256e-01 2.789343595504760742e-01
551 2.178804427385330200e-01 1.862435638904571533e-01 2.660196125507354736e-01
552 2.166560143232345581e-01 1.842310577630996704e-01 2.577739357948303223e-01
553 2.162399739027023315e-01 1.854526996612548828e-01 2.555496096611022949e-01
554 2.195105105638504028e-01 1.811501830816268921e-01 2.674492597579956055e-01
555 2.218144834041595459e-01 1.905029863119125366e-01 2.836066484451293945e-01
556 2.192594707012176514e-01 1.805334389209747314e-01 2.754509747028350830e-01
557 2.216906994581222534e-01 1.749880760908126831e-01 2.660137116909027100e-01
558 2.201414853334426880e-01 1.769272536039352417e-01 2.608581483364105225e-01
559 2.153098285198211670e-01 1.787377744913101196e-01 2.541763484477996826e-01
560 2.155661284923553467e-01 1.848645508289337158e-01 2.668122649192810059e-01
561 2.164938747882843018e-01 1.809619963169097900e-01 2.567819654941558838e-01
562 2.177792042493820190e-01 1.802082806825637817e-01 2.663288712501525879e-01
563 2.126676589250564575e-01 1.825884878635406494e-01 2.572773993015289307e-01
564 2.157177180051803589e-01 1.790536344051361084e-01 2.696804702281951904e-01
565 2.184001207351684570e-01 1.740955412387847900e-01 2.629000842571258545e-01
566 2.255872935056686401e-01 1.810238659381866455e-01 3.599837124347686768e-01
567 2.258765995502471924e-01 1.791678220033645630e-01 3.587985932826995850e-01
568 2.236481159925460815e-01 1.751986891031265259e-01 3.502080738544464111e-01
569 2.252880781888961792e-01 1.813974976539611816e-01 3.336944580078125000e-01
570 2.237354964017868042e-01 1.821480095386505127e-01 3.401269316673278809e-01
571 2.238974571228027344e-01 1.792185753583908081e-01 3.246976435184478760e-01
572 2.202206104993820190e-01 1.740452498197555542e-01 3.144558072090148926e-01
573 2.277399599552154541e-01 1.776871830224990845e-01 3.229967951774597168e-01
574 2.206732332706451416e-01 1.742988973855972290e-01 3.108858466148376465e-01
575 2.232899218797683716e-01 1.777044832706451416e-01 3.107008635997772217e-01
576 2.218615114688873291e-01 1.751271933317184448e-01 3.077248930931091309e-01
577 2.138590812683105469e-01 1.732925474643707275e-01 2.936519086360931396e-01
578 2.175581157207489014e-01 1.746829003095626831e-01 2.982871234416961670e-01
579 2.127962112426757812e-01 1.710851043462753296e-01 2.821314632892608643e-01
580 2.179324179887771606e-01 1.766032427549362183e-01 2.863231003284454346e-01
581 2.168090045452117920e-01 1.816260218620300293e-01 2.899352312088012695e-01
582 2.151524573564529419e-01 1.741903573274612427e-01 2.884573638439178467e-01
583 2.149513214826583862e-01 1.824080497026443481e-01 2.831293642520904541e-01
584 2.127067744731903076e-01 1.654201894998550415e-01 2.870670557022094727e-01
585 2.196872681379318237e-01 1.751379668712615967e-01 2.857873141765594482e-01
586 2.155857384204864502e-01 1.756546646356582642e-01 2.839951813220977783e-01
587 2.147604227066040039e-01 1.697392165660858154e-01 2.839689254760742188e-01
588 2.130775898694992065e-01 1.744779944419860840e-01 2.725805342197418213e-01
589 2.174023389816284180e-01 1.755576878786087036e-01 2.804670035839080811e-01
590 2.197949886322021484e-01 1.649331599473953247e-01 2.819335162639617920e-01
591 2.174433022737503052e-01 1.797327697277069092e-01 2.808678448200225830e-01
592 2.146798074245452881e-01 1.863677501678466797e-01 2.681150734424591064e-01
593 2.111564576625823975e-01 1.864338517189025879e-01 2.641583085060119629e-01
594 2.186418026685714722e-01 1.786349564790725708e-01 2.732552886009216309e-01
595 2.133363932371139526e-01 1.677189469337463379e-01 2.711383402347564697e-01
596 2.102777510881423950e-01 1.660705953836441040e-01 2.755652666091918945e-01
597 2.124168425798416138e-01 1.633339226245880127e-01 2.739757597446441650e-01
598 2.132705897092819214e-01 1.695221066474914551e-01 2.677783966064453125e-01
599 2.140443325042724609e-01 1.776306480169296265e-01 2.725719213485717773e-01
600 2.184212952852249146e-01 1.800494492053985596e-01 3.235859870910644531e-01
601 2.132732570171356201e-01 1.786038726568222046e-01 2.687397003173828125e-01
602 2.139075994491577148e-01 1.812108010053634644e-01 2.705506682395935059e-01
603 2.139950692653656006e-01 1.864473223686218262e-01 2.640424966812133789e-01
604 2.111651599407196045e-01 1.764783263206481934e-01 2.586821317672729492e-01
605 2.074272185564041138e-01 1.768200546503067017e-01 2.491924017667770386e-01
606 2.077887803316116333e-01 1.667342483997344971e-01 2.597853541374206543e-01
607 2.061266899108886719e-01 1.779773086309432983e-01 2.450822889804840088e-01
608 2.120642215013504028e-01 1.799642741680145264e-01 2.796052992343902588e-01
609 2.093487083911895752e-01 1.748495250940322876e-01 2.593225836753845215e-01
610 2.080936729907989502e-01 1.729278862476348877e-01 2.707190215587615967e-01
611 2.048681676387786865e-01 1.700136959552764893e-01 2.597209215164184570e-01
612 2.062780857086181641e-01 1.707492917776107788e-01 2.673420011997222900e-01
613 2.068894356489181519e-01 1.699636578559875488e-01 2.640089094638824463e-01
614 2.098737210035324097e-01 1.680518090724945068e-01 2.639880478382110596e-01
615 2.080939710140228271e-01 1.737180650234222412e-01 2.740906476974487305e-01
616 2.092412412166595459e-01 1.738612800836563110e-01 2.630131840705871582e-01
617 2.065256386995315552e-01 1.718158423900604248e-01 2.500411868095397949e-01
618 2.080226242542266846e-01 1.775710880756378174e-01 2.555924952030181885e-01
619 2.062207013368606567e-01 1.670434027910232544e-01 2.626718282699584961e-01
620 2.022963315248489380e-01 1.756296306848526001e-01 2.516071200370788574e-01
621 2.030422985553741455e-01 1.581148356199264526e-01 2.410697788000106812e-01
622 2.049951553344726562e-01 1.642776131629943848e-01 2.587966024875640869e-01
623 2.028865069150924683e-01 1.711989045143127441e-01 2.505067586898803711e-01
624 2.019671648740768433e-01 1.639445722103118896e-01 2.510378658771514893e-01
625 2.043075114488601685e-01 1.600622832775115967e-01 2.377231568098068237e-01
626 2.047099322080612183e-01 1.688959598541259766e-01 2.431384474039077759e-01
627 2.044151276350021362e-01 1.627110838890075684e-01 2.490687668323516846e-01
628 2.051257789134979248e-01 1.617836058139801025e-01 2.498095631599426270e-01
629 2.047103941440582275e-01 1.665179729461669922e-01 2.399367690086364746e-01
630 2.082424610853195190e-01 1.607917249202728271e-01 2.641981244087219238e-01
631 2.028332203626632690e-01 1.620364487171173096e-01 2.421516776084899902e-01
632 2.071100920438766479e-01 1.616852432489395142e-01 2.470780014991760254e-01
633 2.056605070829391479e-01 1.645629853010177612e-01 2.406201064586639404e-01
634 2.053924798965454102e-01 1.604826450347900391e-01 2.588855922222137451e-01
635 2.100685536861419678e-01 1.690247505903244019e-01 2.570638656616210938e-01
636 2.111369669437408447e-01 1.605073362588882446e-01 2.868364453315734863e-01
637 2.025854140520095825e-01 1.562354862689971924e-01 2.432788759469985962e-01
638 2.041326463222503662e-01 1.611655652523040771e-01 2.462649792432785034e-01
639 2.040545642375946045e-01 1.643386632204055786e-01 2.610316276550292969e-01
640 2.050466090440750122e-01 1.592368632555007935e-01 2.584444880485534668e-01
641 2.035793811082839966e-01 1.685358732938766479e-01 2.612258195877075195e-01
642 2.038592994213104248e-01 1.688491553068161011e-01 2.509537637233734131e-01
643 2.032892405986785889e-01 1.739671379327774048e-01 2.522823512554168701e-01
644 2.039202153682708740e-01 1.673658341169357300e-01 2.610449492931365967e-01
645 2.009674012660980225e-01 1.613238900899887085e-01 2.420398294925689697e-01
646 2.038214504718780518e-01 1.710447818040847778e-01 2.401791661977767944e-01
647 2.032190263271331787e-01 1.590905487537384033e-01 2.421255856752395630e-01
648 2.005288898944854736e-01 1.687869280576705933e-01 2.477037459611892700e-01
649 2.001244276762008667e-01 1.641597449779510498e-01 2.453440725803375244e-01
650 2.000552415847778320e-01 1.574723273515701294e-01 2.435925751924514771e-01
651 1.988621205091476440e-01 1.613917052745819092e-01 2.340753227472305298e-01
652 2.059617936611175537e-01 1.800315231084823608e-01 2.327881455421447754e-01
653 1.980685740709304810e-01 1.606021076440811157e-01 2.303759008646011353e-01
654 1.981271952390670776e-01 1.604287475347518921e-01 2.343492209911346436e-01
655 1.989395618438720703e-01 1.507883965969085693e-01 2.384486794471740723e-01
656 1.976794451475143433e-01 1.678697317838668823e-01 2.294440418481826782e-01
657 1.944208443164825439e-01 1.589917242527008057e-01 2.359821647405624390e-01
658 1.994825154542922974e-01 1.536015570163726807e-01 2.298024296760559082e-01
659 2.010899037122726440e-01 1.602376997470855713e-01 2.361855059862136841e-01
660 2.004601210355758667e-01 1.683650910854339600e-01 2.398772537708282471e-01
661 2.002742737531661987e-01 1.599422842264175415e-01 2.392124235630035400e-01
662 1.968851685523986816e-01 1.647270023822784424e-01 2.275755852460861206e-01
663 1.998054534196853638e-01 1.633658409118652344e-01 2.362435013055801392e-01
664 1.992297321557998657e-01 1.642951667308807373e-01 2.326553910970687866e-01
665 1.969793140888214111e-01 1.625027209520339966e-01 2.385628670454025269e-01
666 2.004611939191818237e-01 1.614004522562026978e-01 2.365874946117401123e-01
667 2.011784613132476807e-01 1.612768471240997314e-01 2.456083297729492188e-01
668 2.006621360778808594e-01 1.695752888917922974e-01 2.544142901897430420e-01
669 1.977973729372024536e-01 1.659287065267562866e-01 2.361675202846527100e-01
670 1.972212493419647217e-01 1.617766767740249634e-01 2.447464615106582642e-01
671 1.946846544742584229e-01 1.675003170967102051e-01 2.420174330472946167e-01
672 1.999526917934417725e-01 1.693843454122543335e-01 2.316021025180816650e-01
673 1.996024399995803833e-01 1.600979715585708618e-01 2.371624559164047241e-01
674 1.982748657464981079e-01 1.568025797605514526e-01 2.317496240139007568e-01
675 2.000017613172531128e-01 1.670900136232376099e-01 2.539536654949188232e-01
676 1.989230364561080933e-01 1.654071360826492310e-01 2.423953413963317871e-01
677 1.988288462162017822e-01 1.628860682249069214e-01 2.465303689241409302e-01
678 1.963850557804107666e-01 1.541669070720672607e-01 2.407876551151275635e-01
679 1.995584666728973389e-01 1.672829985618591309e-01 2.442265152931213379e-01
680 2.010668218135833740e-01 1.680094152688980103e-01 2.452567368745803833e-01
681 1.970739662647247314e-01 1.602022498846054077e-01 2.351813316345214844e-01
682 2.010506391525268555e-01 1.566410362720489502e-01 2.418597191572189331e-01
683 2.011982649564743042e-01 1.532588303089141846e-01 2.441626638174057007e-01
684 1.997725963592529297e-01 1.584265977144241333e-01 2.307659238576889038e-01
685 1.990981549024581909e-01 1.626926511526107788e-01 2.298707962036132812e-01
686 1.939672082662582397e-01 1.634487658739089966e-01 2.331312000751495361e-01
687 1.986115276813507080e-01 1.638301461935043335e-01 2.546538114547729492e-01
688 1.963146179914474487e-01 1.578369587659835815e-01 2.376887649297714233e-01
689 1.937340348958969116e-01 1.610333770513534546e-01 2.343573719263076782e-01
690 1.949059367179870605e-01 1.610159575939178467e-01 2.331548482179641724e-01
691 1.950564980506896973e-01 1.636148840188980103e-01 2.276517301797866821e-01
692 1.944398134946823120e-01 1.609813123941421509e-01 2.328906655311584473e-01
693 1.928776800632476807e-01 1.666817963123321533e-01 2.335516065359115601e-01
694 1.965508759021759033e-01 1.751864403486251831e-01 2.442174851894378662e-01
695 1.949249505996704102e-01 1.647293567657470703e-01 2.328267991542816162e-01
696 1.947655826807022095e-01 1.632544547319412231e-01 2.391387671232223511e-01
697 1.939154267311096191e-01 1.542173177003860474e-01 2.243247628211975098e-01
698 1.916268020868301392e-01 1.586320102214813232e-01 2.252417206764221191e-01
699 1.946454942226409912e-01 1.553116589784622192e-01 2.423111796379089355e-01
700 1.959541290998458862e-01 1.634842604398727417e-01 2.251315414905548096e-01
701 1.979520171880722046e-01 1.706799864768981934e-01 2.215318679809570312e-01
702 1.952574998140335083e-01 1.615727394819259644e-01 2.308007180690765381e-01
703 1.961573809385299683e-01 1.651446074247360229e-01 2.336522489786148071e-01
704 1.908428668975830078e-01 1.582906991243362427e-01 2.294721007347106934e-01
705 1.953327357769012451e-01 1.536026597023010254e-01 2.337357848882675171e-01
706 1.956016123294830322e-01 1.677009314298629761e-01 2.329252213239669800e-01
707 1.939683854579925537e-01 1.560625433921813965e-01 2.368943691253662109e-01
708 1.976366788148880005e-01 1.567309647798538208e-01 2.356099635362625122e-01
709 1.924780756235122681e-01 1.527655273675918579e-01 2.367517799139022827e-01
710 1.947476118803024292e-01 1.547823399305343628e-01 2.427715957164764404e-01
711 1.882445514202117920e-01 1.504886001348495483e-01 2.221303433179855347e-01
712 1.929026395082473755e-01 1.502218842506408691e-01 2.299267202615737915e-01
713 1.948209851980209351e-01 1.524756699800491333e-01 2.285191714763641357e-01
714 1.925756186246871948e-01 1.587658226490020752e-01 2.329323738813400269e-01
715 1.925059854984283447e-01 1.622816771268844604e-01 2.368302643299102783e-01
716 1.912645399570465088e-01 1.499371677637100220e-01 2.439662367105484009e-01
717 1.928163915872573853e-01 1.575755327939987183e-01 2.348073273897171021e-01
718 1.895641982555389404e-01 1.606658101081848145e-01 2.381861656904220581e-01
719 1.940156817436218262e-01 1.575929969549179077e-01 2.366610914468765259e-01
720 1.951532810926437378e-01 1.532836258411407471e-01 2.393309324979782104e-01
721 1.911461800336837769e-01 1.627683639526367188e-01 2.329535186290740967e-01
722 1.938738375902175903e-01 1.584125161170959473e-01 2.382592260837554932e-01
723 1.955328136682510376e-01 1.619333624839782715e-01 2.377070635557174683e-01
724 1.933642178773880005e-01 1.547468453645706177e-01 2.279636710882186890e-01
725 1.918419599533081055e-01 1.573507487773895264e-01 2.321283668279647827e-01
726 1.926997005939483643e-01 1.551768034696578979e-01 2.260229140520095825e-01
727 1.954089999198913574e-01 1.577745378017425537e-01 2.544656395912170410e-01
728 1.923101544380187988e-01 1.645844727754592896e-01 2.334557920694351196e-01
729 1.900577396154403687e-01 1.577859967947006226e-01 2.332661002874374390e-01
730 1.878139078617095947e-01 1.612008064985275269e-01 2.319912463426589966e-01
731 1.888250410556793213e-01 1.554531157016754150e-01 2.264048457145690918e-01
732 1.870073825120925903e-01 1.613292694091796875e-01 2.239088714122772217e-01
733 1.892386525869369507e-01 1.507767140865325928e-01 2.248522490262985229e-01
734 1.926960647106170654e-01 1.611838340759277344e-01 2.319193482398986816e-01
735 1.912248879671096802e-01 1.669245660305023193e-01 2.296714484691619873e-01
736 1.879488527774810791e-01 1.580465584993362427e-01 2.371509522199630737e-01
737 1.908260583877563477e-01 1.480428576469421387e-01 2.313578575849533081e-01
738 1.914165318012237549e-01 1.590865552425384521e-01 2.349990904331207275e-01
739 1.873315870761871338e-01 1.625715047121047974e-01 2.241439819335937500e-01
740 1.875852346420288086e-01 1.612218916416168213e-01 2.168793380260467529e-01
741 1.921882629394531250e-01 1.649601906538009644e-01 2.274932563304901123e-01
742 1.913819462060928345e-01 1.643395721912384033e-01 2.215504944324493408e-01
743 1.890505701303482056e-01 1.548032015562057495e-01 2.206447571516036987e-01
744 1.877450644969940186e-01 1.616615355014801025e-01 2.246388792991638184e-01
745 1.895807981491088867e-01 1.635011881589889526e-01 2.175438851118087769e-01
746 1.911818981170654297e-01 1.605569869279861450e-01 2.309934496879577637e-01
747 1.923266053199768066e-01 1.586592942476272583e-01 2.375258952379226685e-01
748 1.896036565303802490e-01 1.586116999387741089e-01 2.450188249349594116e-01
749 1.859417855739593506e-01 1.521630138158798218e-01 2.269769310951232910e-01
750 1.867801845073699951e-01 1.536349356174468994e-01 2.202307283878326416e-01
751 1.854576617479324341e-01 1.550817936658859253e-01 2.210985124111175537e-01
752 1.890253722667694092e-01 1.532832533121109009e-01 2.394867837429046631e-01
753 1.878431141376495361e-01 1.459589004516601562e-01 2.278567999601364136e-01
754 1.879802197217941284e-01 1.607229560613632202e-01 2.300112396478652954e-01
755 1.876130998134613037e-01 1.435354202985763550e-01 2.403168231248855591e-01
756 1.863689124584197998e-01 1.569065302610397339e-01 2.238148003816604614e-01
757 1.837404221296310425e-01 1.493723094463348389e-01 2.122484147548675537e-01
758 1.849884092807769775e-01 1.629065871238708496e-01 2.130016684532165527e-01
759 1.837091296911239624e-01 1.505423486232757568e-01 2.237297445535659790e-01
760 1.853319853544235229e-01 1.559327989816665649e-01 2.167841941118240356e-01
761 1.844806671142578125e-01 1.558225452899932861e-01 2.166371047496795654e-01
762 1.838469952344894409e-01 1.528320163488388062e-01 2.228188365697860718e-01
763 1.869518011808395386e-01 1.496396362781524658e-01 2.265309542417526245e-01
764 1.859292089939117432e-01 1.563668549060821533e-01 2.334853559732437134e-01
765 1.867276728153228760e-01 1.449017375707626343e-01 2.234828025102615356e-01
766 1.876464337110519409e-01 1.533084511756896973e-01 2.250678390264511108e-01
767 1.856900155544281006e-01 1.528586447238922119e-01 2.207200974225997925e-01
768 1.841976344585418701e-01 1.543073803186416626e-01 2.205938696861267090e-01
769 1.853681504726409912e-01 1.543109714984893799e-01 2.179660648107528687e-01
770 1.834398657083511353e-01 1.419344544410705566e-01 2.161979377269744873e-01
771 1.829912960529327393e-01 1.428474336862564087e-01 2.075274586677551270e-01
772 1.798198372125625610e-01 1.470034569501876831e-01 2.061658352613449097e-01
773 1.816408485174179077e-01 1.491464674472808838e-01 2.196542769670486450e-01
774 1.889303028583526611e-01 1.566905081272125244e-01 2.270465195178985596e-01
775 1.869792938232421875e-01 1.588245779275894165e-01 2.227518111467361450e-01
776 1.826403141021728516e-01 1.491042822599411011e-01 2.309917509555816650e-01
777 1.838354766368865967e-01 1.473863422870635986e-01 2.280289083719253540e-01
778 1.831437498331069946e-01 1.509247422218322754e-01 2.245502620935440063e-01
779 1.836292445659637451e-01 1.515094190835952759e-01 2.217078506946563721e-01
780 1.860521137714385986e-01 1.533287614583969116e-01 2.216157317161560059e-01
781 1.828015297651290894e-01 1.555693298578262329e-01 2.312497347593307495e-01
782 1.788372844457626343e-01 1.475753933191299438e-01 2.139811217784881592e-01
783 1.783578842878341675e-01 1.432993859052658081e-01 2.083515822887420654e-01
784 1.806092262268066406e-01 1.478204131126403809e-01 2.246973365545272827e-01
785 1.807277798652648926e-01 1.473675668239593506e-01 2.141536772251129150e-01
786 1.838269531726837158e-01 1.493796855211257935e-01 2.513163387775421143e-01
787 1.822998523712158203e-01 1.581297665834426880e-01 2.184900939464569092e-01
788 1.810185909271240234e-01 1.499703824520111084e-01 2.158449739217758179e-01
789 1.783780753612518311e-01 1.377237737178802490e-01 2.171306461095809937e-01
790 1.859283596277236938e-01 1.528239995241165161e-01 2.235240340232849121e-01
791 1.811328232288360596e-01 1.466567814350128174e-01 2.169899940490722656e-01
792 1.772918105125427246e-01 1.436405479907989502e-01 2.059258818626403809e-01
793 1.795049607753753662e-01 1.539519876241683960e-01 2.108518928289413452e-01
794 1.806698590517044067e-01 1.566257774829864502e-01 2.075278609991073608e-01
795 1.803216189146041870e-01 1.612599641084671021e-01 2.042877078056335449e-01
796 1.821867674589157104e-01 1.524303108453750610e-01 2.101943939924240112e-01
797 1.825667023658752441e-01 1.514751464128494263e-01 2.094830572605133057e-01
798 1.809100806713104248e-01 1.426886916160583496e-01 2.172143608331680298e-01
799 1.820261031389236450e-01 1.444161385297775269e-01 2.241754978895187378e-01
800 1.833495050668716431e-01 1.388596594333648682e-01 2.372749000787734985e-01
801 1.798973381519317627e-01 1.401460319757461548e-01 2.173813134431838989e-01
802 1.798439919948577881e-01 1.417956948280334473e-01 2.309205681085586548e-01
803 1.800290048122406006e-01 1.485371291637420654e-01 2.068439275026321411e-01
804 1.824058592319488525e-01 1.479912102222442627e-01 2.190748602151870728e-01
805 1.845886707305908203e-01 1.498019844293594360e-01 2.206202894449234009e-01
806 1.811076104640960693e-01 1.503438651561737061e-01 2.259116321802139282e-01
807 1.811932623386383057e-01 1.510456353425979614e-01 2.339613586664199829e-01
808 1.832688748836517334e-01 1.451821923255920410e-01 2.210982590913772583e-01
809 1.803137660026550293e-01 1.465131640434265137e-01 2.269049584865570068e-01
810 1.843827068805694580e-01 1.407513916492462158e-01 2.316654175519943237e-01
811 1.778679788112640381e-01 1.449229866266250610e-01 2.124160826206207275e-01
812 1.771037131547927856e-01 1.436478644609451294e-01 2.091733664274215698e-01
813 1.781855225563049316e-01 1.461253315210342407e-01 2.181664407253265381e-01
814 1.801026761531829834e-01 1.466093361377716064e-01 2.292239964008331299e-01
815 1.808437407016754150e-01 1.380973160266876221e-01 2.151695638895034790e-01
816 1.777053922414779663e-01 1.390344947576522827e-01 2.127935141324996948e-01
817 1.813231408596038818e-01 1.419989615678787231e-01 2.305242270231246948e-01
818 1.817655265331268311e-01 1.404987424612045288e-01 2.234962135553359985e-01
819 1.826036721467971802e-01 1.474825292825698853e-01 2.199590355157852173e-01
820 1.812934577465057373e-01 1.490011215209960938e-01 2.146341651678085327e-01
821 1.821488291025161743e-01 1.482881009578704834e-01 2.210393100976943970e-01
822 1.782684624195098877e-01 1.402415931224822998e-01 2.224567681550979614e-01
823 1.774822175502777100e-01 1.435675621032714844e-01 2.199439257383346558e-01
824 1.752887517213821411e-01 1.339263319969177246e-01 2.282556593418121338e-01
825 1.768753230571746826e-01 1.398556083440780640e-01 2.194746285676956177e-01
826 1.790607273578643799e-01 1.367816776037216187e-01 2.208959162235260010e-01
827 1.828150004148483276e-01 1.344027668237686157e-01 2.257894873619079590e-01
828 1.780168712139129639e-01 1.424343138933181763e-01 2.110033035278320312e-01
829 1.819873154163360596e-01 1.448411494493484497e-01 2.229717820882797241e-01
830 1.805545240640640259e-01 1.455788612365722656e-01 2.178277969360351562e-01
831 1.787742674350738525e-01 1.379948258399963379e-01 2.056592553853988647e-01
832 1.802016198635101318e-01 1.464772075414657593e-01 2.165789604187011719e-01
833 1.802505850791931152e-01 1.508300602436065674e-01 2.057486921548843384e-01
834 1.792877614498138428e-01 1.457220017910003662e-01 2.096899598836898804e-01
835 1.783058494329452515e-01 1.370936036109924316e-01 2.081640213727951050e-01
836 1.782866418361663818e-01 1.395368874073028564e-01 2.104844450950622559e-01
837 1.804418712854385376e-01 1.501409560441970825e-01 2.156725525856018066e-01
838 1.804964095354080200e-01 1.537386327981948853e-01 2.116114199161529541e-01
839 1.880320310592651367e-01 1.462775617837905884e-01 2.567521333694458008e-01
840 1.872920095920562744e-01 1.489886939525604248e-01 2.377146035432815552e-01
841 1.854217350482940674e-01 1.454791426658630371e-01 2.311420142650604248e-01
842 1.839340627193450928e-01 1.409363746643066406e-01 2.257499098777770996e-01
843 1.781935989856719971e-01 1.409311592578887939e-01 2.267588078975677490e-01
844 1.763243973255157471e-01 1.316254138946533203e-01 2.220898568630218506e-01
845 1.767760068178176880e-01 1.394809037446975708e-01 2.153735458850860596e-01
846 1.749288737773895264e-01 1.382623463869094849e-01 2.110967934131622314e-01
847 1.762904375791549683e-01 1.339067518711090088e-01 2.390078157186508179e-01
848 1.750243157148361206e-01 1.385910362005233765e-01 2.097577154636383057e-01
849 1.746990382671356201e-01 1.473393142223358154e-01 2.139955163002014160e-01
850 1.757602989673614502e-01 1.440209448337554932e-01 2.075230777263641357e-01
851 1.775145977735519409e-01 1.448707878589630127e-01 2.147539556026458740e-01
852 1.766114681959152222e-01 1.421355903148651123e-01 2.093813866376876831e-01
853 1.763331741094589233e-01 1.394894421100616455e-01 2.102661430835723877e-01
854 1.729330122470855713e-01 1.318939775228500366e-01 2.123894393444061279e-01
855 1.719590276479721069e-01 1.305740177631378174e-01 2.061211615800857544e-01
856 1.745912432670593262e-01 1.348192840814590454e-01 2.120497971773147583e-01
857 1.760712414979934692e-01 1.396470069885253906e-01 2.098298072814941406e-01
858 1.774060875177383423e-01 1.349309980869293213e-01 2.052817642688751221e-01
859 1.761322915554046631e-01 1.382258981466293335e-01 2.077474594116210938e-01
860 1.773694455623626709e-01 1.408437192440032959e-01 2.070160955190658569e-01
861 1.773359030485153198e-01 1.397123932838439941e-01 2.039726823568344116e-01
862 1.793534755706787109e-01 1.327815204858779907e-01 2.063907235860824585e-01
863 1.776229441165924072e-01 1.349424719810485840e-01 2.060642838478088379e-01
864 1.774458736181259155e-01 1.436240822076797485e-01 2.086204439401626587e-01
865 1.736200302839279175e-01 1.508214175701141357e-01 1.999446451663970947e-01
866 1.727925688028335571e-01 1.424175947904586792e-01 2.067781537771224976e-01
867 1.712426096200942993e-01 1.399138122797012329e-01 2.025034278631210327e-01
868 1.740694344043731689e-01 1.397635638713836670e-01 2.063792645931243896e-01
869 1.739213168621063232e-01 1.345778852701187134e-01 2.091206610202789307e-01
870 1.734835803508758545e-01 1.373463124036788940e-01 2.033367455005645752e-01
871 1.757616698741912842e-01 1.477676779031753540e-01 2.239109724760055542e-01
872 1.731706261634826660e-01 1.468371301889419556e-01 2.026667892932891846e-01
873 1.739159524440765381e-01 1.446459591388702393e-01 2.125572562217712402e-01
874 1.739477962255477905e-01 1.387319564819335938e-01 2.100319266319274902e-01
875 1.767238974571228027e-01 1.457421928644180298e-01 2.081002146005630493e-01
876 1.717943996191024780e-01 1.378100961446762085e-01 2.006614655256271362e-01
877 1.708634942770004272e-01 1.349551528692245483e-01 1.994804739952087402e-01
878 1.704390048980712891e-01 1.423342376947402954e-01 1.931558400392532349e-01
879 1.698588430881500244e-01 1.392853409051895142e-01 1.985510885715484619e-01
880 1.737258434295654297e-01 1.440618187189102173e-01 2.018893659114837646e-01
881 1.721540242433547974e-01 1.477715671062469482e-01 2.056798040866851807e-01
882 1.731058508157730103e-01 1.515713632106781006e-01 2.098116278648376465e-01
883 1.761892437934875488e-01 1.456076353788375854e-01 2.103291153907775879e-01
884 1.723339855670928955e-01 1.438615769147872925e-01 2.040104418992996216e-01
885 1.767693907022476196e-01 1.448566466569900513e-01 2.168155759572982788e-01
886 1.716712117195129395e-01 1.415694504976272583e-01 2.033781111240386963e-01
887 1.738191395998001099e-01 1.422718614339828491e-01 2.074583321809768677e-01
888 1.735950410366058350e-01 1.422937214374542236e-01 2.084631025791168213e-01
889 1.752107739448547363e-01 1.475038975477218628e-01 2.153732180595397949e-01
890 1.695735603570938110e-01 1.457851976156234741e-01 2.061958163976669312e-01
891 1.704610437154769897e-01 1.414464861154556274e-01 2.032074928283691406e-01
892 1.693383753299713135e-01 1.424630135297775269e-01 2.049295157194137573e-01
893 1.688383221626281738e-01 1.398047506809234619e-01 2.073601037263870239e-01
894 1.683080643415451050e-01 1.276368945837020874e-01 2.038546949625015259e-01
895 1.704109907150268555e-01 1.402235180139541626e-01 2.015818208456039429e-01
896 1.742051094770431519e-01 1.426186859607696533e-01 2.050993591547012329e-01
897 1.710065752267837524e-01 1.411989033222198486e-01 2.045127600431442261e-01
898 1.696371287107467651e-01 1.410625576972961426e-01 1.923435777425765991e-01
899 1.715757548809051514e-01 1.355730742216110229e-01 2.060698866844177246e-01
900 1.709447354078292847e-01 1.402081549167633057e-01 1.998626142740249634e-01
901 1.694429516792297363e-01 1.354970932006835938e-01 1.988443732261657715e-01
902 1.720186173915863037e-01 1.362221390008926392e-01 2.020741105079650879e-01
903 1.681785136461257935e-01 1.371122300624847412e-01 2.078872025012969971e-01
904 1.680501550436019897e-01 1.380862295627593994e-01 1.982449144124984741e-01
905 1.716933846473693848e-01 1.468884199857711792e-01 2.061696946620941162e-01
906 1.715807020664215088e-01 1.454295814037322998e-01 2.075702697038650513e-01
907 1.684897989034652710e-01 1.414100825786590576e-01 2.024661600589752197e-01
908 1.709081381559371948e-01 1.352014541625976562e-01 2.031807303428649902e-01
909 1.714350879192352295e-01 1.408942639827728271e-01 2.103843092918395996e-01
910 1.693640649318695068e-01 1.430192738771438599e-01 1.941489577293395996e-01
911 1.718966960906982422e-01 1.490247845649719238e-01 2.057492882013320923e-01
912 1.797508746385574341e-01 1.345173418521881104e-01 2.380247414112091064e-01
913 1.731561869382858276e-01 1.388516724109649658e-01 2.235668748617172241e-01
914 1.690352261066436768e-01 1.365500092506408691e-01 2.144775688648223877e-01
915 1.685063540935516357e-01 1.409699469804763794e-01 1.995221525430679321e-01
916 1.695421636104583740e-01 1.366281658411026001e-01 2.129855602979660034e-01
917 1.693996787071228027e-01 1.334913372993469238e-01 1.950563341379165649e-01
918 1.689445674419403076e-01 1.346663832664489746e-01 1.959094107151031494e-01
919 1.672090142965316772e-01 1.331511735916137695e-01 2.011418640613555908e-01
920 1.681106984615325928e-01 1.296817511320114136e-01 1.999698579311370850e-01
921 1.686467677354812622e-01 1.407079696655273438e-01 1.974206268787384033e-01
922 1.695995032787322998e-01 1.417729109525680542e-01 1.984834969043731689e-01
923 1.677902489900588989e-01 1.301330626010894775e-01 2.017299979925155640e-01
924 1.717937141656875610e-01 1.424872577190399170e-01 1.933462768793106079e-01
925 1.699092388153076172e-01 1.352105140686035156e-01 2.040482461452484131e-01
926 1.709022969007492065e-01 1.333632767200469971e-01 2.062001377344131470e-01
927 1.688562333583831787e-01 1.335068643093109131e-01 1.982643008232116699e-01
928 1.696598082780838013e-01 1.343832314014434814e-01 2.070410698652267456e-01
929 1.692982465028762817e-01 1.334312409162521362e-01 2.116688936948776245e-01
930 1.677283793687820435e-01 1.326218545436859131e-01 2.004084140062332153e-01
931 1.672089993953704834e-01 1.315142661333084106e-01 2.067116051912307739e-01
932 1.674334704875946045e-01 1.274378150701522827e-01 2.014958262443542480e-01
933 1.652194559574127197e-01 1.257235705852508545e-01 1.934659928083419800e-01
934 1.666837930679321289e-01 1.335708945989608765e-01 1.956180781126022339e-01
935 1.704087108373641968e-01 1.393515914678573608e-01 1.966196000576019287e-01
936 1.679285466670989990e-01 1.375558376312255859e-01 1.979959458112716675e-01
937 1.709594279527664185e-01 1.329016983509063721e-01 2.126722931861877441e-01
938 1.671739965677261353e-01 1.323937475681304932e-01 2.090504914522171021e-01
939 1.678318083286285400e-01 1.306869089603424072e-01 1.955565065145492554e-01
940 1.669176816940307617e-01 1.353751569986343384e-01 1.924483925104141235e-01
941 1.699237823486328125e-01 1.357471644878387451e-01 2.008301317691802979e-01
942 1.664636582136154175e-01 1.388445794582366943e-01 2.053322345018386841e-01
943 1.661295890808105469e-01 1.347101032733917236e-01 1.870249360799789429e-01
944 1.646219789981842041e-01 1.364386528730392456e-01 1.944279968738555908e-01
945 1.675578653812408447e-01 1.280059665441513062e-01 2.179073989391326904e-01
946 1.628813296556472778e-01 1.253962963819503784e-01 2.014160454273223877e-01
947 1.622718125581741333e-01 1.318032592535018921e-01 1.910493224859237671e-01
948 1.632530987262725830e-01 1.398022323846817017e-01 1.890485733747482300e-01
949 1.627656817436218262e-01 1.432199180126190186e-01 1.877992302179336548e-01
950 1.677713692188262939e-01 1.428816914558410645e-01 1.978779882192611694e-01
951 1.660728454589843750e-01 1.341093629598617554e-01 2.017443627119064331e-01
952 1.662525981664657593e-01 1.346788257360458374e-01 1.979135572910308838e-01
953 1.659298688173294067e-01 1.357323676347732544e-01 1.970315873622894287e-01
954 1.650608927011489868e-01 1.361242681741714478e-01 2.104007899761199951e-01
955 1.666720211505889893e-01 1.344364434480667114e-01 2.209274470806121826e-01
956 1.656179428100585938e-01 1.384218335151672363e-01 2.145354300737380981e-01
957 1.646111756563186646e-01 1.337501555681228638e-01 1.960158497095108032e-01
958 1.660409271717071533e-01 1.317055970430374146e-01 2.017699927091598511e-01
959 1.675196886062622070e-01 1.333865523338317871e-01 2.011643499135971069e-01
960 1.657056808471679688e-01 1.391579061746597290e-01 2.030657976865768433e-01
961 1.662561148405075073e-01 1.369041502475738525e-01 2.104723304510116577e-01
962 1.635881662368774414e-01 1.272045671939849854e-01 2.024614363908767700e-01
963 1.642404794692993164e-01 1.300558298826217651e-01 1.952249705791473389e-01
964 1.630403101444244385e-01 1.273290216922760010e-01 1.928253769874572754e-01
965 1.653615832328796387e-01 1.313972920179367065e-01 2.010037302970886230e-01
966 1.667220145463943481e-01 1.250432133674621582e-01 2.080352157354354858e-01
967 1.646508574485778809e-01 1.258151680231094360e-01 1.914946287870407104e-01
968 1.641859561204910278e-01 1.333251893520355225e-01 1.913607567548751831e-01
969 1.637690961360931396e-01 1.269407123327255249e-01 1.875297278165817261e-01
970 1.658685505390167236e-01 1.204885467886924744e-01 1.962053477764129639e-01
971 1.653201282024383545e-01 1.308423131704330444e-01 1.938998550176620483e-01
972 1.651793718338012695e-01 1.203588172793388367e-01 1.984114050865173340e-01
973 1.651728153228759766e-01 1.246406286954879761e-01 1.980800628662109375e-01
974 1.648437529802322388e-01 1.282154172658920288e-01 2.120601683855056763e-01
975 1.647865474224090576e-01 1.332037150859832764e-01 2.159283161163330078e-01
976 1.626657992601394653e-01 1.298417448997497559e-01 1.925774961709976196e-01
977 1.622022092342376709e-01 1.242000088095664978e-01 1.969464868307113647e-01
978 1.609893292188644409e-01 1.305059045553207397e-01 1.961011588573455811e-01
979 1.646715849637985229e-01 1.365616917610168457e-01 1.927760392427444458e-01
980 1.698632091283798218e-01 1.350169181823730469e-01 2.000694721937179565e-01
981 1.686352193355560303e-01 1.345220953226089478e-01 2.001105397939682007e-01
982 1.682606786489486694e-01 1.319464147090911865e-01 1.994515508413314819e-01
983 1.672209650278091431e-01 1.344057470560073853e-01 1.983706951141357422e-01
984 1.645867079496383667e-01 1.261698603630065918e-01 1.991859823465347290e-01
985 1.629655808210372925e-01 1.324613690376281738e-01 1.943694800138473511e-01
986 1.643115878105163574e-01 1.364361494779586792e-01 1.996457129716873169e-01
987 1.621636301279067993e-01 1.325815021991729736e-01 1.916897147893905640e-01
988 1.614767611026763916e-01 1.268974393606185913e-01 1.945883780717849731e-01
989 1.622373163700103760e-01 1.297541707754135132e-01 1.917314231395721436e-01
990 1.614757329225540161e-01 1.320767253637313843e-01 1.911185681819915771e-01
991 1.605741679668426514e-01 1.283231675624847412e-01 2.114630341529846191e-01
992 1.607708632946014404e-01 1.270666122436523438e-01 2.088020294904708862e-01
993 1.634301841259002686e-01 1.331081688404083252e-01 2.110576927661895752e-01
994 1.640666425228118896e-01 1.219700798392295837e-01 2.019912749528884888e-01
995 1.614122390747070312e-01 1.215649768710136414e-01 1.906309872865676880e-01
996 1.610272526741027832e-01 1.295610964298248291e-01 1.884371489286422729e-01
997 1.616434901952743530e-01 1.310946047306060791e-01 1.956925988197326660e-01
998 1.601703464984893799e-01 1.269261687994003296e-01 1.959524154663085938e-01
999 1.629781574010848999e-01 1.348949372768402100e-01 1.892872750759124756e-01
1000 1.620427072048187256e-01 1.292319893836975098e-01 1.883702576160430908e-01
1001 1.610847264528274536e-01 1.346872299909591675e-01 1.981630623340606689e-01
1002 1.610257923603057861e-01 1.246624439954757690e-01 1.936166435480117798e-01
1003 1.594798713922500610e-01 1.316713988780975342e-01 1.964557915925979614e-01
1004 1.606588661670684814e-01 1.299923360347747803e-01 1.885243058204650879e-01
1005 1.620450019836425781e-01 1.368548721075057983e-01 1.926400810480117798e-01
1006 1.603594124317169189e-01 1.334491074085235596e-01 1.909877955913543701e-01
1007 1.603207886219024658e-01 1.309559345245361328e-01 1.977067291736602783e-01
1008 1.584267467260360718e-01 1.265674531459808350e-01 2.000839859247207642e-01
1009 1.601327657699584961e-01 1.297419369220733643e-01 1.952777206897735596e-01
1010 1.621944606304168701e-01 1.257686465978622437e-01 2.004584223031997681e-01
1011 1.599875241518020630e-01 1.234283372759819031e-01 1.993159949779510498e-01
1012 1.595073193311691284e-01 1.234270557761192322e-01 1.979070007801055908e-01
1013 1.590715944766998291e-01 1.293070316314697266e-01 1.942439377307891846e-01
1014 1.608555018901824951e-01 1.270913481712341309e-01 2.098240256309509277e-01
1015 1.621473878622055054e-01 1.344709098339080811e-01 2.067391723394393921e-01
1016 1.576283425092697144e-01 1.300095021724700928e-01 1.915000528097152710e-01
1017 1.606758683919906616e-01 1.251012235879898071e-01 1.934587657451629639e-01
1018 1.588696390390396118e-01 1.261309236288070679e-01 1.993989348411560059e-01
1019 1.611019521951675415e-01 1.259211152791976929e-01 1.943451613187789917e-01
1020 1.610226929187774658e-01 1.272212862968444824e-01 2.029670029878616333e-01
1021 1.589893102645874023e-01 1.246289908885955811e-01 1.872410178184509277e-01
1022 1.620942950248718262e-01 1.232799664139747620e-01 2.020463347434997559e-01
1023 1.580235064029693604e-01 1.291328519582748413e-01 1.970454752445220947e-01
1024 1.584801971912384033e-01 1.237162575125694275e-01 1.934726387262344360e-01
1025 1.608248800039291382e-01 1.269417256116867065e-01 2.060473412275314331e-01
1026 1.596998274326324463e-01 1.306250393390655518e-01 2.027578949928283691e-01
1027 1.573295742273330688e-01 1.270122826099395752e-01 1.930538117885589600e-01
1028 1.575253307819366455e-01 1.228227764368057251e-01 2.100235372781753540e-01
1029 1.583119630813598633e-01 1.305246651172637939e-01 1.962420493364334106e-01
1030 1.603511273860931396e-01 1.254489123821258545e-01 1.953186243772506714e-01
1031 1.599549651145935059e-01 1.206174567341804504e-01 1.956459432840347290e-01
1032 1.615623533725738525e-01 1.232774257659912109e-01 1.941803395748138428e-01
1033 1.618435680866241455e-01 1.290156990289688110e-01 1.949672847986221313e-01
1034 1.613388359546661377e-01 1.188339293003082275e-01 1.952524334192276001e-01
1035 1.620844304561614990e-01 1.203466653823852539e-01 2.028540968894958496e-01
1036 1.608043909072875977e-01 1.295461058616638184e-01 1.966236233711242676e-01
1037 1.588788628578186035e-01 1.172089576721191406e-01 1.973359584808349609e-01
1038 1.600035727024078369e-01 1.202102154493331909e-01 1.986552327871322632e-01
1039 1.630069464445114136e-01 1.270016133785247803e-01 1.951013505458831787e-01
1040 1.591230630874633789e-01 1.314394772052764893e-01 1.988305747509002686e-01
1041 1.583843082189559937e-01 1.309541165828704834e-01 2.235947549343109131e-01
1042 1.573287993669509888e-01 1.216372177004814148e-01 2.010252624750137329e-01
1043 1.556147634983062744e-01 1.256697475910186768e-01 1.872845590114593506e-01
1044 1.581097245216369629e-01 1.192096546292304993e-01 1.832261681556701660e-01
1045 1.566139161586761475e-01 1.251612603664398193e-01 1.894261687994003296e-01
1046 1.598858237266540527e-01 1.250614672899246216e-01 1.951775550842285156e-01
1047 1.585140377283096313e-01 1.297988593578338623e-01 1.915435492992401123e-01
1048 1.603294312953948975e-01 1.327099055051803589e-01 2.008082717657089233e-01
1049 1.604385823011398315e-01 1.344959288835525513e-01 1.868966370820999146e-01
1050 1.588896214962005615e-01 1.310956925153732300e-01 1.902873665094375610e-01
1051 1.592451483011245728e-01 1.328992992639541626e-01 1.916923969984054565e-01
1052 1.579750329256057739e-01 1.343753784894943237e-01 1.942460387945175171e-01
1053 1.574751436710357666e-01 1.359095424413681030e-01 1.945462226867675781e-01
1054 1.561403274536132812e-01 1.346638947725296021e-01 1.867444068193435669e-01
1055 1.581517308950424194e-01 1.235408335924148560e-01 2.039500623941421509e-01
1056 1.607278138399124146e-01 1.326907873153686523e-01 1.946233212947845459e-01
1057 1.586929708719253540e-01 1.249153763055801392e-01 1.875621229410171509e-01
1058 1.575783789157867432e-01 1.327504962682723999e-01 1.828493475914001465e-01
1059 1.580911576747894287e-01 1.261449903249740601e-01 1.878337264060974121e-01
1060 1.584027409553527832e-01 1.239640265703201294e-01 1.871093064546585083e-01
1061 1.586200296878814697e-01 1.258042752742767334e-01 1.986691951751708984e-01
1062 1.586817651987075806e-01 1.263096779584884644e-01 1.927632689476013184e-01
1063 1.585121899843215942e-01 1.218246221542358398e-01 1.931291073560714722e-01
1064 1.602151542901992798e-01 1.309255808591842651e-01 1.957663893699645996e-01
1065 1.584029793739318848e-01 1.361211836338043213e-01 1.968773156404495239e-01
1066 1.598998904228210449e-01 1.318901479244232178e-01 2.134373933076858521e-01
1067 1.556537598371505737e-01 1.288365721702575684e-01 1.934874206781387329e-01
1068 1.588479280471801758e-01 1.215148717164993286e-01 1.916694045066833496e-01
1069 1.578330695629119873e-01 1.249681413173675537e-01 1.896636039018630981e-01
1070 1.579466909170150757e-01 1.246788874268531799e-01 1.900829970836639404e-01
1071 1.579390913248062134e-01 1.221171692013740540e-01 1.864301413297653198e-01
1072 1.559426337480545044e-01 1.154489293694496155e-01 1.922143995761871338e-01
1073 1.595545113086700439e-01 1.158805564045906067e-01 1.957514286041259766e-01
1074 1.602993905544281006e-01 1.253254860639572144e-01 1.955789923667907715e-01
1075 1.595042645931243896e-01 1.176041439175605774e-01 1.957705914974212646e-01
1076 1.584644168615341187e-01 1.186646893620491028e-01 1.875372231006622314e-01
1077 1.565853059291839600e-01 1.215174272656440735e-01 1.920166909694671631e-01
1078 1.575091183185577393e-01 1.305543035268783569e-01 1.916602700948715210e-01
1079 1.621772795915603638e-01 1.400820910930633545e-01 1.980562210083007812e-01
1080 1.588301658630371094e-01 1.261298358440399170e-01 1.944341659545898438e-01
1081 1.585184931755065918e-01 1.293208599090576172e-01 1.850340068340301514e-01
1082 1.570068895816802979e-01 1.287378966808319092e-01 1.904051750898361206e-01
1083 1.578600704669952393e-01 1.252159625291824341e-01 1.962483674287796021e-01
1084 1.530550420284271240e-01 1.237140074372291565e-01 1.882818788290023804e-01
1085 1.539121568202972412e-01 1.188761368393898010e-01 1.901089996099472046e-01
1086 1.546905934810638428e-01 1.237574666738510132e-01 1.936939060688018799e-01
1087 1.592448651790618896e-01 1.376635581254959106e-01 1.955237388610839844e-01
1088 1.555876284837722778e-01 1.206914409995079041e-01 2.032794952392578125e-01
1089 1.533323079347610474e-01 1.174877583980560303e-01 1.935839504003524780e-01
1090 1.552677452564239502e-01 1.275603920221328735e-01 2.104976326227188110e-01
1091 1.595556885004043579e-01 1.345004588365554810e-01 1.966676115989685059e-01
1092 1.568373292684555054e-01 1.259089559316635132e-01 2.024585455656051636e-01
1093 1.560515016317367554e-01 1.286972910165786743e-01 1.957824081182479858e-01
1094 1.550959795713424683e-01 1.267747282981872559e-01 1.955846101045608521e-01
1095 1.582647860050201416e-01 1.332162171602249146e-01 1.880590617656707764e-01
1096 1.555784642696380615e-01 1.320028007030487061e-01 1.875139772891998291e-01
1097 1.525589674711227417e-01 1.249502748250961304e-01 1.955235153436660767e-01
1098 1.533380895853042603e-01 1.241575703024864197e-01 1.918587386608123779e-01
1099 1.554879397153854370e-01 1.332843154668807983e-01 1.939701735973358154e-01
1100 1.564997434616088867e-01 1.289931237697601318e-01 1.962582916021347046e-01
1101 1.514211148023605347e-01 1.243877559900283813e-01 1.907329410314559937e-01
1102 1.512420624494552612e-01 1.218264997005462646e-01 1.872220337390899658e-01
1103 1.523116976022720337e-01 1.261230260133743286e-01 1.840018332004547119e-01
1104 1.536155790090560913e-01 1.247277930378913879e-01 1.912402212619781494e-01
1105 1.533644497394561768e-01 1.290139704942703247e-01 1.834060698747634888e-01
1106 1.622926294803619385e-01 1.281930804252624512e-01 2.335677742958068848e-01
1107 1.575082242488861084e-01 1.197005063295364380e-01 1.942364424467086792e-01
1108 1.580584794282913208e-01 1.319704949855804443e-01 1.881713718175888062e-01
1109 1.554427891969680786e-01 1.305161863565444946e-01 1.845479905605316162e-01
1110 1.577575504779815674e-01 1.263849586248397827e-01 1.780919134616851807e-01
1111 1.567176878452301025e-01 1.263361722230911255e-01 1.923048645257949829e-01
1112 1.553222239017486572e-01 1.253616362810134888e-01 1.858066618442535400e-01
1113 1.546209752559661865e-01 1.249868199229240417e-01 1.858753561973571777e-01
1114 1.552534550428390503e-01 1.264565438032150269e-01 1.974061578512191772e-01
1115 1.555652469396591187e-01 1.294253766536712646e-01 1.886308044195175171e-01
1116 1.560435444116592407e-01 1.202802211046218872e-01 1.995809823274612427e-01
1117 1.542305350303649902e-01 1.289253085851669312e-01 1.948739141225814819e-01
1118 1.530449837446212769e-01 1.268220245838165283e-01 1.953036934137344360e-01
1119 1.546772271394729614e-01 1.274448484182357788e-01 2.024472206830978394e-01
1120 1.560919582843780518e-01 1.270288079977035522e-01 1.924482733011245728e-01
1121 1.532478034496307373e-01 1.200898736715316772e-01 1.984933465719223022e-01
1122 1.536849588155746460e-01 1.238387748599052429e-01 1.932832598686218262e-01
1123 1.527385860681533813e-01 1.208453029394149780e-01 1.889948844909667969e-01
1124 1.526612937450408936e-01 1.217563450336456299e-01 1.883793920278549194e-01
1125 1.527728587388992310e-01 1.231714934110641479e-01 1.980672627687454224e-01
1126 1.580040007829666138e-01 1.173534840345382690e-01 2.414642274379730225e-01
1127 1.611505448818206787e-01 1.201956272125244141e-01 2.620275318622589111e-01
1128 1.523703783750534058e-01 1.227698326110839844e-01 1.929810643196105957e-01
1129 1.518006175756454468e-01 1.219488307833671570e-01 1.974255740642547607e-01
1130 1.552763730287551880e-01 1.197257041931152344e-01 2.009456008672714233e-01
1131 1.536963880062103271e-01 1.195493862032890320e-01 1.883591562509536743e-01
1132 1.530301272869110107e-01 1.213132217526435852e-01 1.825358271598815918e-01
1133 1.526634991168975830e-01 1.302140653133392334e-01 1.874502152204513550e-01
1134 1.511002779006958008e-01 1.233285889029502869e-01 2.059478759765625000e-01
1135 1.545454561710357666e-01 1.271558403968811035e-01 1.963994055986404419e-01
1136 1.548101603984832764e-01 1.191308647394180298e-01 1.989142447710037231e-01
1137 1.538780033588409424e-01 1.197531148791313171e-01 1.888228058815002441e-01
1138 1.516410410404205322e-01 1.185768768191337585e-01 1.920180320739746094e-01
1139 1.520399898290634155e-01 1.205450221896171570e-01 1.945431381464004517e-01
1140 1.529420912265777588e-01 1.216017976403236389e-01 1.993827521800994873e-01
1141 1.539479792118072510e-01 1.302855163812637329e-01 1.945016235113143921e-01
1142 1.522244960069656372e-01 1.279440671205520630e-01 1.897756904363632202e-01
1143 1.501670926809310913e-01 1.204484179615974426e-01 1.899180561304092407e-01
1144 1.517974734306335449e-01 1.158668994903564453e-01 1.894454807043075562e-01
1145 1.526263952255249023e-01 1.208932697772979736e-01 1.980239897966384888e-01
1146 1.548019200563430786e-01 1.292209476232528687e-01 2.081078141927719116e-01
1147 1.506420671939849854e-01 1.253814399242401123e-01 1.906660050153732300e-01
1148 1.495118439197540283e-01 1.244334504008293152e-01 1.868582665920257568e-01
1149 1.528002321720123291e-01 1.166276037693023682e-01 1.895431429147720337e-01
1150 1.529776751995086670e-01 1.179213225841522217e-01 1.954201161861419678e-01
1151 1.533065289258956909e-01 1.219167634844779968e-01 1.855757832527160645e-01
1152 1.536334007978439331e-01 1.152297407388687134e-01 1.882099807262420654e-01
1153 1.520368605852127075e-01 1.146714165806770325e-01 1.953673213720321655e-01
1154 1.507757902145385742e-01 1.145741641521453857e-01 1.834900379180908203e-01
1155 1.470419466495513916e-01 1.127093359827995300e-01 1.829471290111541748e-01
1156 1.492346078157424927e-01 1.142242103815078735e-01 1.871534436941146851e-01
1157 1.474399268627166748e-01 1.191926822066307068e-01 1.806214898824691772e-01
1158 1.498821973800659180e-01 1.151521205902099609e-01 2.074426561594009399e-01
1159 1.490643471479415894e-01 1.185218021273612976e-01 1.940130889415740967e-01
1160 1.540320068597793579e-01 1.203599944710731506e-01 2.008586823940277100e-01
1161 1.537133157253265381e-01 1.209133937954902649e-01 1.924027800559997559e-01
1162 1.504855304956436157e-01 1.219019889831542969e-01 1.827550679445266724e-01
1163 1.508750915527343750e-01 1.259501427412033081e-01 1.828763037919998169e-01
1164 1.442946195602416992e-01 1.232964321970939636e-01 1.759396046400070190e-01
1165 1.510114371776580811e-01 1.269407719373703003e-01 1.884668916463851929e-01
1166 1.506173163652420044e-01 1.305581033229827881e-01 1.749353706836700439e-01
1167 1.532618701457977295e-01 1.247611716389656067e-01 1.794559061527252197e-01
1168 1.508282721042633057e-01 1.220038607716560364e-01 1.803261786699295044e-01
1169 1.493020951747894287e-01 1.288748681545257568e-01 1.761571317911148071e-01
1170 1.517486572265625000e-01 1.234213486313819885e-01 1.857459098100662231e-01
1171 1.534709632396697998e-01 1.247979030013084412e-01 2.103439420461654663e-01
1172 1.491182148456573486e-01 1.237313300371170044e-01 1.845942288637161255e-01
1173 1.503330171108245850e-01 1.272184401750564575e-01 1.798256933689117432e-01
1174 1.515566110610961914e-01 1.196647658944129944e-01 1.941177099943161011e-01
1175 1.500164419412612915e-01 1.222232878208160400e-01 1.883101463317871094e-01
1176 1.484855711460113525e-01 1.203875690698623657e-01 1.806401610374450684e-01
1177 1.493948400020599365e-01 1.170537322759628296e-01 1.874531060457229614e-01
1178 1.479528695344924927e-01 1.189252436161041260e-01 1.802672743797302246e-01
1179 1.534979343414306641e-01 1.260297447443008423e-01 1.984573304653167725e-01
1180 1.530565768480300903e-01 1.285584121942520142e-01 2.094823569059371948e-01
1181 1.531911045312881470e-01 1.302984654903411865e-01 1.843780130147933960e-01
1182 1.500966399908065796e-01 1.230988726019859314e-01 1.878025084733963013e-01
1183 1.510761529207229614e-01 1.290390044450759888e-01 1.901368945837020874e-01
1184 1.540457904338836670e-01 1.183203086256980896e-01 1.876920312643051147e-01
1185 1.490245014429092407e-01 1.197249218821525574e-01 1.830575168132781982e-01
1186 1.472931057214736938e-01 1.137847453355789185e-01 1.954930871725082397e-01
1187 1.464125066995620728e-01 1.136028319597244263e-01 1.802585124969482422e-01
1188 1.489649116992950439e-01 1.184659823775291443e-01 1.771957427263259888e-01
1189 1.521851718425750732e-01 1.177019774913787842e-01 1.855427175760269165e-01
1190 1.502615064382553101e-01 1.085999011993408203e-01 1.848244369029998779e-01
1191 1.547265350818634033e-01 1.194626986980438232e-01 1.891672909259796143e-01
1192 1.516418457031250000e-01 1.175660863518714905e-01 1.964693516492843628e-01
1193 1.466948688030242920e-01 1.162569671869277954e-01 1.813527792692184448e-01
1194 1.459026783704757690e-01 1.199700012803077698e-01 1.783986091613769531e-01
1195 1.486898958683013916e-01 1.197240203619003296e-01 1.844304949045181274e-01
1196 1.459892988204956055e-01 1.184710189700126648e-01 1.782015860080718994e-01
1197 1.473305225372314453e-01 1.160348132252693176e-01 1.740254461765289307e-01
1198 1.460157185792922974e-01 1.195688545703887939e-01 1.795704513788223267e-01
1199 1.487102210521697998e-01 1.130720674991607666e-01 1.852712631225585938e-01
1200 1.468360424041748047e-01 1.186875253915786743e-01 1.832861900329589844e-01
1201 1.460821181535720825e-01 1.163051947951316833e-01 1.882526576519012451e-01
1202 1.480889469385147095e-01 1.301205754280090332e-01 1.788436621427536011e-01
1203 1.489691287279129028e-01 1.268562525510787964e-01 1.852572113275527954e-01
1204 1.457926034927368164e-01 1.219120323657989502e-01 1.693175286054611206e-01
1205 1.436134129762649536e-01 1.195239052176475525e-01 1.736825257539749146e-01
1206 1.468977779150009155e-01 1.236009672284126282e-01 1.781676262617111206e-01
1207 1.449816226959228516e-01 1.186201646924018860e-01 1.710519045591354370e-01
1208 1.445599943399429321e-01 1.171059459447860718e-01 1.750431656837463379e-01
1209 1.491671502590179443e-01 1.197400912642478943e-01 2.038385123014450073e-01
1210 1.505663692951202393e-01 1.221507415175437927e-01 1.871077269315719604e-01
1211 1.472138464450836182e-01 1.225729435682296753e-01 1.862569600343704224e-01
1212 1.484464257955551147e-01 1.181932166218757629e-01 1.787968277931213379e-01
1213 1.478550732135772705e-01 1.189811229705810547e-01 1.793812364339828491e-01
1214 1.483844816684722900e-01 1.212153285741806030e-01 1.920119673013687134e-01
1215 1.469665765762329102e-01 1.247434914112091064e-01 1.767300963401794434e-01
1216 1.466469466686248779e-01 1.179528459906578064e-01 1.741918623447418213e-01
1217 1.450198590755462646e-01 1.181305274367332458e-01 1.759534478187561035e-01
1218 1.454388797283172607e-01 1.191704571247100830e-01 1.739342659711837769e-01
1219 1.438674777746200562e-01 1.202078163623809814e-01 1.728718429803848267e-01
1220 1.450388133525848389e-01 1.163021698594093323e-01 1.721677184104919434e-01
1221 1.468597948551177979e-01 1.239184886217117310e-01 1.689343601465225220e-01
1222 1.452918946743011475e-01 1.168220937252044678e-01 1.751050055027008057e-01
1223 1.456199586391448975e-01 1.227063015103340149e-01 1.785714179277420044e-01
1224 1.471495181322097778e-01 1.253883838653564453e-01 1.852960586547851562e-01
1225 1.476185023784637451e-01 1.239210218191146851e-01 1.751302778720855713e-01
1226 1.472316980361938477e-01 1.179639175534248352e-01 1.742278039455413818e-01
1227 1.448108851909637451e-01 1.180748492479324341e-01 1.773004829883575439e-01
1228 1.443916261196136475e-01 1.154050678014755249e-01 1.775612831115722656e-01
1229 1.454310864210128784e-01 1.210713237524032593e-01 1.822120398283004761e-01
1230 1.445006579160690308e-01 1.185903251171112061e-01 1.721080094575881958e-01
1231 1.456655412912368774e-01 1.146120205521583557e-01 1.771156042814254761e-01
1232 1.455590277910232544e-01 1.139923259615898132e-01 1.940459609031677246e-01
1233 1.471931636333465576e-01 1.236910000443458557e-01 1.885009407997131348e-01
1234 1.467193663120269775e-01 1.207449659705162048e-01 1.863786727190017700e-01
1235 1.451238840818405151e-01 1.145450994372367859e-01 1.828339546918869019e-01
1236 1.450650691986083984e-01 1.142010539770126343e-01 1.849331706762313843e-01
1237 1.464632302522659302e-01 1.144602298736572266e-01 1.909622997045516968e-01
1238 1.426934450864791870e-01 1.189225614070892334e-01 1.865235269069671631e-01
1239 1.442035883665084839e-01 1.161053553223609924e-01 1.846717745065689087e-01
1240 1.432959735393524170e-01 1.197008937597274780e-01 1.786429584026336670e-01
1241 1.433055549860000610e-01 1.182170584797859192e-01 1.864257156848907471e-01
1242 1.426022946834564209e-01 1.105301380157470703e-01 1.869871616363525391e-01
1243 1.447292864322662354e-01 1.121137291193008423e-01 1.969287097454071045e-01
1244 1.432897001504898071e-01 1.141326501965522766e-01 1.792808175086975098e-01
1245 1.435117274522781372e-01 1.168548092246055603e-01 1.840581297874450684e-01
1246 1.418071687221527100e-01 1.141516342759132385e-01 1.768536865711212158e-01
1247 1.435370147228240967e-01 1.117598488926887512e-01 1.853270530700683594e-01
1248 1.445065289735794067e-01 1.118814125657081604e-01 1.876252442598342896e-01
1249 1.445255130529403687e-01 1.159089356660842896e-01 1.822900623083114624e-01
1250 1.426405310630798340e-01 1.154644042253494263e-01 1.763261109590530396e-01
1251 1.401448696851730347e-01 1.087540090084075928e-01 1.673030406236648560e-01
1252 1.420868933200836182e-01 1.138129532337188721e-01 1.718509197235107422e-01
1253 1.425867378711700439e-01 1.148786246776580811e-01 1.848494857549667358e-01
1254 1.437995880842208862e-01 1.131252348423004150e-01 1.911753565073013306e-01
1255 1.440311670303344727e-01 1.201757118105888367e-01 1.852042973041534424e-01
1256 1.432124078273773193e-01 1.169726923108100891e-01 1.771297156810760498e-01
1257 1.447241008281707764e-01 1.166504546999931335e-01 1.721316426992416382e-01
1258 1.407428383827209473e-01 1.200286075472831726e-01 1.687068343162536621e-01
1259 1.404376924037933350e-01 1.170813590288162231e-01 1.754296272993087769e-01
1260 1.415694653987884521e-01 1.206222996115684509e-01 1.775613427162170410e-01
1261 1.398801803588867188e-01 1.111534833908081055e-01 1.795340180397033691e-01
1262 1.421931236982345581e-01 1.159503310918807983e-01 1.735330075025558472e-01
1263 1.414220035076141357e-01 1.144961416721343994e-01 1.653128117322921753e-01
1264 1.420475244522094727e-01 1.173778548836708069e-01 1.718867570161819458e-01
1265 1.423324644565582275e-01 1.176536530256271362e-01 1.715276092290878296e-01
1266 1.406329274177551270e-01 1.131506636738777161e-01 1.689258515834808350e-01
1267 1.388365626335144043e-01 1.112557724118232727e-01 1.768313348293304443e-01
1268 1.412958651781082153e-01 1.143286377191543579e-01 1.757563203573226929e-01
1269 1.413723528385162354e-01 1.151209622621536255e-01 1.751759499311447144e-01
1270 1.413713544607162476e-01 1.183699443936347961e-01 1.745387017726898193e-01
1271 1.399197727441787720e-01 1.078836768865585327e-01 1.707931905984878540e-01
1272 1.419727504253387451e-01 1.135920062661170959e-01 1.679126471281051636e-01
1273 1.425136029720306396e-01 1.183407008647918701e-01 1.770390570163726807e-01
1274 1.403227150440216064e-01 1.121397539973258972e-01 1.813748776912689209e-01
1275 1.402818113565444946e-01 1.094271689653396606e-01 1.749177724123001099e-01
1276 1.403515487909317017e-01 1.123008802533149719e-01 1.701840460300445557e-01
1277 1.405822336673736572e-01 1.107300296425819397e-01 1.702037453651428223e-01
1278 1.431891024112701416e-01 1.186285391449928284e-01 1.738776564598083496e-01
1279 1.400465071201324463e-01 1.064652279019355774e-01 1.688445657491683960e-01
1280 1.399492174386978149e-01 1.160389557480812073e-01 1.714117527008056641e-01
1281 1.421603858470916748e-01 1.147539317607879639e-01 1.799667030572891235e-01
1282 1.415676772594451904e-01 1.167742535471916199e-01 1.700257807970046997e-01
1283 1.430352181196212769e-01 1.112476214766502380e-01 1.764193177223205566e-01
1284 1.411667913198471069e-01 1.053048595786094666e-01 1.845656484365463257e-01
1285 1.399071365594863892e-01 1.116578504443168640e-01 1.699707657098770142e-01
1286 1.408078670501708984e-01 1.046877205371856689e-01 1.804008185863494873e-01
1287 1.422201097011566162e-01 1.136298924684524536e-01 1.736409068107604980e-01
1288 1.421618610620498657e-01 1.124853268265724182e-01 1.730460375547409058e-01
1289 1.409830451011657715e-01 1.145267486572265625e-01 1.703713536262512207e-01
1290 1.377936899662017822e-01 1.162657737731933594e-01 1.664395332336425781e-01
1291 1.396434605121612549e-01 1.146527081727981567e-01 1.718023568391799927e-01
1292 1.409090012311935425e-01 1.114292293787002563e-01 1.698868423700332642e-01
1293 1.417689621448516846e-01 1.144206970930099487e-01 1.742840558290481567e-01
1294 1.411351859569549561e-01 1.154211685061454773e-01 1.670577079057693481e-01
1295 1.431818306446075439e-01 1.122267916798591614e-01 1.750220656394958496e-01
1296 1.416946947574615479e-01 1.099135056138038635e-01 1.685051620006561279e-01
1297 1.407933384180068970e-01 1.139239296317100525e-01 1.779592484235763550e-01
1298 1.422944813966751099e-01 1.098015978932380676e-01 1.784764081239700317e-01
1299 1.420826464891433716e-01 1.095410585403442383e-01 1.697839051485061646e-01
1300 1.427763551473617554e-01 1.082671955227851868e-01 1.714779585599899292e-01
1301 1.392141878604888916e-01 1.129610985517501831e-01 1.696481704711914062e-01
1302 1.405350714921951294e-01 1.141203716397285461e-01 1.748262941837310791e-01
1303 1.400484740734100342e-01 1.127580329775810242e-01 1.751043647527694702e-01
1304 1.400740444660186768e-01 1.107179671525955200e-01 1.724668592214584351e-01
1305 1.415289342403411865e-01 1.113079041242599487e-01 1.748148351907730103e-01
1306 1.403595805168151855e-01 1.144872978329658508e-01 1.714400351047515869e-01
1307 1.405257582664489746e-01 1.126877814531326294e-01 1.683288663625717163e-01
1308 1.417302191257476807e-01 1.083341464400291443e-01 1.798747032880783081e-01
1309 1.389190554618835449e-01 1.073204055428504944e-01 1.734748184680938721e-01
1310 1.412409842014312744e-01 1.094959452748298645e-01 1.748946607112884521e-01
1311 1.383195817470550537e-01 1.065136268734931946e-01 1.709222942590713501e-01
1312 1.373766660690307617e-01 1.141219586133956909e-01 1.626847386360168457e-01
1313 1.385365128517150879e-01 1.117404475808143616e-01 1.690901815891265869e-01
1314 1.394065171480178833e-01 1.150331199169158936e-01 1.708834022283554077e-01
1315 1.377078294754028320e-01 1.108270809054374695e-01 1.677693724632263184e-01
1316 1.401641070842742920e-01 1.142319515347480774e-01 1.754638105630874634e-01
1317 1.380514800548553467e-01 1.087922602891921997e-01 1.667329818010330200e-01
1318 1.429787576198577881e-01 1.121481582522392273e-01 1.668632477521896362e-01
1319 1.391795128583908081e-01 1.179215759038925171e-01 1.726966351270675659e-01
1320 1.398524641990661621e-01 1.095111221075057983e-01 1.840326488018035889e-01
1321 1.384258121252059937e-01 1.089591458439826965e-01 1.725541055202484131e-01
1322 1.373771429061889648e-01 1.104025095701217651e-01 1.697546541690826416e-01
1323 1.377185434103012085e-01 1.136177033185958862e-01 1.643553078174591064e-01
1324 1.387981921434402466e-01 1.127493232488632202e-01 1.649601608514785767e-01
1325 1.394278705120086670e-01 1.148305088281631470e-01 1.671829074621200562e-01
1326 1.384731233119964600e-01 1.142038628458976746e-01 1.626652330160140991e-01
1327 1.414620429277420044e-01 1.106724068522453308e-01 1.633725166320800781e-01
1328 1.380048245191574097e-01 1.058088317513465881e-01 1.669518500566482544e-01
1329 1.387788355350494385e-01 1.112437918782234192e-01 1.691974997520446777e-01
1330 1.389755755662918091e-01 1.040183231234550476e-01 1.643751412630081177e-01
1331 1.358589231967926025e-01 1.056903377175331116e-01 1.676076501607894897e-01
1332 1.373963654041290283e-01 1.141933128237724304e-01 1.728731989860534668e-01
1333 1.410994231700897217e-01 1.149522587656974792e-01 2.023419886827468872e-01
1334 1.387396305799484253e-01 1.053651720285415649e-01 1.803402900695800781e-01
1335 1.377819031476974487e-01 1.031782329082489014e-01 1.788806319236755371e-01
1336 1.380914747714996338e-01 1.045918241143226624e-01 1.922590881586074829e-01
1337 1.382856369018554688e-01 1.039041653275489807e-01 1.901237964630126953e-01
1338 1.367333829402923584e-01 1.082260161638259888e-01 1.762950867414474487e-01
1339 1.378032416105270386e-01 1.185983046889305115e-01 1.777270436286926270e-01
1340 1.383817344903945923e-01 1.077377721667289734e-01 1.719395071268081665e-01
1341 1.365048140287399292e-01 1.067102476954460144e-01 1.697431653738021851e-01
1342 1.377815306186676025e-01 1.081314235925674438e-01 1.789290159940719604e-01
1343 1.367545276880264282e-01 1.029597595334053040e-01 1.705856025218963623e-01
1344 1.389831006526947021e-01 9.967013448476791382e-02 1.769940406084060669e-01
1345 1.381125599145889282e-01 1.017980724573135376e-01 1.751449406147003174e-01
1346 1.362663954496383667e-01 1.089532151818275452e-01 1.714543700218200684e-01
1347 1.363050043582916260e-01 1.085152924060821533e-01 1.650731414556503296e-01
1348 1.385261267423629761e-01 1.174677833914756775e-01 1.664607673883438110e-01
1349 1.394251286983489990e-01 1.173565909266471863e-01 1.678256094455718994e-01
1350 1.373716443777084351e-01 1.109983474016189575e-01 1.678998470306396484e-01
1351 1.415539085865020752e-01 1.121299415826797485e-01 1.713212430477142334e-01
1352 1.366774886846542358e-01 1.112853810191154480e-01 1.569542139768600464e-01
1353 1.369891464710235596e-01 1.137435361742973328e-01 1.672583073377609253e-01
1354 1.360278874635696411e-01 1.085344329476356506e-01 1.633398979902267456e-01
1355 1.386007070541381836e-01 1.131561771035194397e-01 1.693241447210311890e-01
1356 1.370945870876312256e-01 1.109295859932899475e-01 1.657556593418121338e-01
1357 1.344852298498153687e-01 1.072981730103492737e-01 1.724445670843124390e-01
1358 1.375438868999481201e-01 1.135367229580879211e-01 1.731193065643310547e-01
1359 1.394756883382797241e-01 1.161813586950302124e-01 1.701137572526931763e-01
1360 1.404842883348464966e-01 1.118750199675559998e-01 1.759648621082305908e-01
1361 1.385334283113479614e-01 1.114781424403190613e-01 1.645312458276748657e-01
1362 1.346416175365447998e-01 1.038132086396217346e-01 1.666610687971115112e-01
1363 1.371085941791534424e-01 1.147873252630233765e-01 1.687209159135818481e-01
1364 1.366026550531387329e-01 1.131827309727668762e-01 1.716391295194625854e-01
1365 1.349371820688247681e-01 1.099840626120567322e-01 1.633434295654296875e-01
1366 1.341130584478378296e-01 1.087581291794776917e-01 1.653901934623718262e-01
1367 1.350410282611846924e-01 1.060383841395378113e-01 1.630555093288421631e-01
1368 1.361468732357025146e-01 1.082655191421508789e-01 1.721039116382598877e-01
1369 1.377989351749420166e-01 1.156481578946113586e-01 1.755015105009078979e-01
1370 1.349850594997406006e-01 1.053757518529891968e-01 1.677588075399398804e-01
1371 1.340733170509338379e-01 1.110775917768478394e-01 1.668566763401031494e-01
1372 1.374183744192123413e-01 1.134047061204910278e-01 1.740036904811859131e-01
1373 1.364317238330841064e-01 1.129212528467178345e-01 1.657136976718902588e-01
1374 1.351034045219421387e-01 1.135277524590492249e-01 1.616621911525726318e-01
1375 1.337764561176300049e-01 1.112228259444236755e-01 1.561824530363082886e-01
1376 1.347401589155197144e-01 1.076162159442901611e-01 1.588951945304870605e-01
1377 1.351056098937988281e-01 1.153173372149467468e-01 1.715235859155654907e-01
1378 1.343224793672561646e-01 1.082898601889610291e-01 1.686471253633499146e-01
1379 1.339704543352127075e-01 1.064771339297294617e-01 1.639492064714431763e-01
1380 1.339987367391586304e-01 1.104648560285568237e-01 1.642258316278457642e-01
1381 1.327875256538391113e-01 1.159245967864990234e-01 1.589975059032440186e-01
1382 1.347860246896743774e-01 1.073215827345848083e-01 1.648627221584320068e-01
1383 1.352910101413726807e-01 1.127913147211074829e-01 1.710646897554397583e-01
1384 1.359683573246002197e-01 1.138671711087226868e-01 1.661443114280700684e-01
1385 1.333121806383132935e-01 1.094476729631423950e-01 1.621013432741165161e-01
1386 1.321243047714233398e-01 1.068819388747215271e-01 1.633747071027755737e-01
1387 1.350934207439422607e-01 1.119452044367790222e-01 1.717544645071029663e-01
1388 1.340920627117156982e-01 1.110607609152793884e-01 1.812757104635238647e-01
1389 1.334321498870849609e-01 1.051807701587677002e-01 1.738699525594711304e-01
1390 1.364852935075759888e-01 1.061465069651603699e-01 1.747952103614807129e-01
1391 1.369678229093551636e-01 1.042772158980369568e-01 1.734111756086349487e-01
1392 1.340483725070953369e-01 1.049118116497993469e-01 1.684118360280990601e-01
1393 1.360393613576889038e-01 1.112771704792976379e-01 1.754219681024551392e-01
1394 1.349758803844451904e-01 1.161441281437873840e-01 1.747198998928070068e-01
1395 1.311694085597991943e-01 1.110127270221710205e-01 1.599360555410385132e-01
1396 1.340497136116027832e-01 1.033535823225975037e-01 1.783024817705154419e-01
1397 1.349988728761672974e-01 1.026272922754287720e-01 1.916108727455139160e-01
1398 1.338359117507934570e-01 1.044542938470840454e-01 1.790147721767425537e-01
1399 1.335484385490417480e-01 1.042762771248817444e-01 1.677010208368301392e-01
1400 1.373573839664459229e-01 1.150030940771102905e-01 1.695947349071502686e-01
1401 1.390564143657684326e-01 1.152969971299171448e-01 2.009744644165039062e-01
1402 1.395978033542633057e-01 1.053318157792091370e-01 2.277507036924362183e-01
1403 1.374689489603042603e-01 1.105148792266845703e-01 1.969674527645111084e-01
1404 1.371066719293594360e-01 1.172992214560508728e-01 1.915022879838943481e-01
1405 1.359303295612335205e-01 1.056079193949699402e-01 1.849729567766189575e-01
1406 1.345236450433731079e-01 1.132695972919464111e-01 1.744001507759094238e-01
1407 1.326941549777984619e-01 1.120873317122459412e-01 1.775815933942794800e-01
1408 1.374642997980117798e-01 1.136222183704376221e-01 1.722297519445419312e-01
1409 1.402684152126312256e-01 1.118857860565185547e-01 1.830803006887435913e-01
1410 1.363417357206344604e-01 1.098060309886932373e-01 1.654654443264007568e-01
1411 1.343000829219818115e-01 1.087059825658798218e-01 1.616649031639099121e-01
1412 1.314311474561691284e-01 1.060659810900688171e-01 1.567776352167129517e-01
1413 1.308292299509048462e-01 1.027219071984291077e-01 1.646823883056640625e-01
1414 1.350570619106292725e-01 1.071708649396896362e-01 1.713545471429824829e-01
1415 1.354603916406631470e-01 1.090467497706413269e-01 1.645055711269378662e-01
1416 1.352907270193099976e-01 1.050677299499511719e-01 1.666726768016815186e-01
1417 1.317638903856277466e-01 1.046517863869667053e-01 1.590666472911834717e-01
1418 1.352463066577911377e-01 1.145456954836845398e-01 1.671797633171081543e-01
1419 1.348074078559875488e-01 1.106638461351394653e-01 1.633606255054473877e-01
1420 1.355250179767608643e-01 1.120189577341079712e-01 1.605200618505477905e-01
1421 1.331292986869812012e-01 1.133867204189300537e-01 1.620838493108749390e-01
1422 1.322396844625473022e-01 1.129267588257789612e-01 1.642257124185562134e-01
1423 1.341589093208312988e-01 1.093712970614433289e-01 1.653832495212554932e-01
1424 1.350977569818496704e-01 1.110013648867607117e-01 1.784781515598297119e-01
1425 1.360611915588378906e-01 1.046990603208541870e-01 1.801454424858093262e-01
1426 1.312288045883178711e-01 1.044599190354347229e-01 1.593661010265350342e-01
1427 1.354555189609527588e-01 1.043903380632400513e-01 1.717684715986251831e-01
1428 1.340195685625076294e-01 1.040630340576171875e-01 1.647042781114578247e-01
1429 1.326736807823181152e-01 1.004360020160675049e-01 1.657353788614273071e-01
1430 1.301304697990417480e-01 1.062295287847518921e-01 1.617841720581054688e-01
1431 1.295899897813796997e-01 1.074860915541648865e-01 1.538114100694656372e-01
1432 1.310502588748931885e-01 1.025311946868896484e-01 1.619195342063903809e-01
1433 1.331137716770172119e-01 1.053280383348464966e-01 1.626019775867462158e-01
1434 1.335478425025939941e-01 1.073464900255203247e-01 1.653486937284469604e-01
1435 1.319287866353988647e-01 1.117246001958847046e-01 1.660234034061431885e-01
1436 1.325432807207107544e-01 1.111391037702560425e-01 1.659092307090759277e-01
1437 1.329960376024246216e-01 1.113626509904861450e-01 1.603423058986663818e-01
1438 1.328959614038467407e-01 1.144296675920486450e-01 1.623947024345397949e-01
1439 1.327580511569976807e-01 1.052496135234832764e-01 1.730087846517562866e-01
1440 1.327535361051559448e-01 1.105023100972175598e-01 1.657178550958633423e-01
1441 1.338991224765777588e-01 1.110158637166023254e-01 1.711450070142745972e-01
1442 1.319511234760284424e-01 1.131236329674720764e-01 1.598479002714157104e-01
1443 1.322743892669677734e-01 1.058802083134651184e-01 1.580040305852890015e-01
1444 1.325605511665344238e-01 1.118820980191230774e-01 1.654229760169982910e-01
1445 1.318944543600082397e-01 1.050909534096717834e-01 1.695436388254165649e-01
1446 1.309894621372222900e-01 1.062622740864753723e-01 1.675079613924026489e-01
1447 1.296650618314743042e-01 1.051343753933906555e-01 1.638228893280029297e-01
1448 1.320172846317291260e-01 1.087119579315185547e-01 1.545955687761306763e-01
1449 1.318122595548629761e-01 1.095332130789756775e-01 1.606271564960479736e-01
1450 1.323072612285614014e-01 1.149971187114715576e-01 1.595532149076461792e-01
1451 1.309156566858291626e-01 1.112377345561981201e-01 1.637227535247802734e-01
1452 1.329959332942962646e-01 1.049673780798912048e-01 1.682524979114532471e-01
1453 1.299684345722198486e-01 1.052764356136322021e-01 1.631357371807098389e-01
1454 1.301968395709991455e-01 1.135628372430801392e-01 1.628506928682327271e-01
1455 1.308955848217010498e-01 1.019776016473770142e-01 1.617631614208221436e-01
1456 1.321557611227035522e-01 1.020077243447303772e-01 1.598288714885711670e-01
1457 1.325963437557220459e-01 1.062873899936676025e-01 1.710615903139114380e-01
1458 1.327171921730041504e-01 1.134901046752929688e-01 1.664390712976455688e-01
1459 1.310174465179443359e-01 1.107362732291221619e-01 1.578883528709411621e-01
1460 1.319292783737182617e-01 1.150884777307510376e-01 1.587124317884445190e-01
1461 1.326596736907958984e-01 1.137161031365394592e-01 1.586213707923889160e-01
1462 1.314300894737243652e-01 1.053593605756759644e-01 1.657870560884475708e-01
1463 1.330086737871170044e-01 1.149034872651100159e-01 1.622296422719955444e-01
1464 1.327912360429763794e-01 1.082665920257568359e-01 1.614992767572402954e-01
1465 1.324720382690429688e-01 1.067645996809005737e-01 1.698158830404281616e-01
1466 1.314060837030410767e-01 1.103858798742294312e-01 1.652801036834716797e-01
1467 1.307445615530014038e-01 1.051568165421485901e-01 1.558440774679183960e-01
1468 1.336006522178649902e-01 1.128325760364532471e-01 1.630635261535644531e-01
1469 1.309400200843811035e-01 1.070115119218826294e-01 1.676511466503143311e-01
1470 1.300543546676635742e-01 1.107593253254890442e-01 1.630595624446868896e-01
1471 1.279699653387069702e-01 1.021796315908432007e-01 1.641837805509567261e-01
1472 1.296588927507400513e-01 1.034091189503669739e-01 1.653346419334411621e-01
1473 1.332429945468902588e-01 1.079016104340553284e-01 1.759265214204788208e-01
1474 1.347834169864654541e-01 1.030181720852851868e-01 1.712744086980819702e-01
1475 1.331958323717117310e-01 9.646470099687576294e-02 1.736716628074645996e-01
1476 1.367993652820587158e-01 1.028360053896903992e-01 1.724282950162887573e-01
1477 1.324360072612762451e-01 1.022899374365806580e-01 1.670546382665634155e-01
1478 1.311256736516952515e-01 1.071338355541229248e-01 1.632328629493713379e-01
1479 1.309726387262344360e-01 1.065627261996269226e-01 1.605535149574279785e-01
1480 1.299108564853668213e-01 1.135200038552284241e-01 1.590207964181900024e-01
1481 1.273203194141387939e-01 1.070904508233070374e-01 1.482113897800445557e-01
1482 1.283389031887054443e-01 1.085410267114639282e-01 1.526217907667160034e-01
1483 1.276102066040039062e-01 1.026691943407058716e-01 1.551985442638397217e-01
1484 1.267890930175781250e-01 1.029703170061111450e-01 1.497185379266738892e-01
1485 1.300456076860427856e-01 1.033669039607048035e-01 1.609909683465957642e-01
1486 1.305485665798187256e-01 1.004379913210868835e-01 1.612314283847808838e-01
1487 1.314359456300735474e-01 1.019145995378494263e-01 1.658641248941421509e-01
1488 1.305845677852630615e-01 1.015816032886505127e-01 1.691970527172088623e-01
1489 1.287418603897094727e-01 1.049878299236297607e-01 1.597222387790679932e-01
1490 1.295237839221954346e-01 1.032914146780967712e-01 1.647358983755111694e-01
1491 1.298253834247589111e-01 9.933958947658538818e-02 1.637874692678451538e-01
1492 1.283245086669921875e-01 9.999830275774002075e-02 1.626790314912796021e-01
1493 1.290791779756546021e-01 9.809561818838119507e-02 1.708357632160186768e-01
1494 1.296413242816925049e-01 1.044317558407783508e-01 1.654473990201950073e-01
1495 1.298310756683349609e-01 1.125065982341766357e-01 1.571833938360214233e-01
1496 1.303108036518096924e-01 1.129939705133438110e-01 1.724217981100082397e-01
1497 1.302863508462905884e-01 1.035531237721443176e-01 1.626441031694412231e-01
1498 1.291448622941970825e-01 1.004967689514160156e-01 1.606776267290115356e-01
1499 1.304349750280380249e-01 1.019428744912147522e-01 1.771001815795898438e-01
1500 1.312928050756454468e-01 9.926466643810272217e-02 1.707727313041687012e-01
1501 1.303887665271759033e-01 9.959308803081512451e-02 1.630202978849411011e-01
1502 1.315170824527740479e-01 1.062647476792335510e-01 1.615014970302581787e-01
1503 1.296615451574325562e-01 1.068149432539939880e-01 1.543416678905487061e-01
1504 1.299322843551635742e-01 1.043959483504295349e-01 1.564674377441406250e-01
1505 1.314543932676315308e-01 1.057888716459274292e-01 1.545367538928985596e-01
1506 1.300659775733947754e-01 1.021167412400245667e-01 1.519563794136047363e-01
1507 1.312416046857833862e-01 1.081947162747383118e-01 1.512607783079147339e-01
1508 1.339847743511199951e-01 1.077377721667289734e-01 1.586387604475021362e-01
1509 1.304949223995208740e-01 1.021735817193984985e-01 1.528360694646835327e-01
1510 1.300887763500213623e-01 1.021290123462677002e-01 1.611323207616806030e-01
1511 1.292244493961334229e-01 1.082299873232841492e-01 1.520930677652359009e-01
1512 1.300154924392700195e-01 1.053679659962654114e-01 1.512448489665985107e-01
1513 1.306506544351577759e-01 9.986631572246551514e-02 1.690943241119384766e-01
1514 1.318570524454116821e-01 1.018763333559036255e-01 1.583283096551895142e-01
1515 1.290758997201919556e-01 9.483704715967178345e-02 1.663034111261367798e-01
1516 1.299228072166442871e-01 1.043889373540878296e-01 1.567789018154144287e-01
1517 1.283686310052871704e-01 1.051702350378036499e-01 1.573239415884017944e-01
1518 1.278404146432876587e-01 1.025332957506179810e-01 1.591442674398422241e-01
1519 1.283016055822372437e-01 1.025536209344863892e-01 1.537661254405975342e-01
1520 1.314389109611511230e-01 1.035029068589210510e-01 1.600642800331115723e-01
1521 1.287978738546371460e-01 1.058736294507980347e-01 1.527808308601379395e-01
1522 1.301507800817489624e-01 1.064149215817451477e-01 1.618033796548843384e-01
1523 1.302678883075714111e-01 1.018128469586372375e-01 1.576430052518844604e-01
1524 1.277700662612915039e-01 1.075935214757919312e-01 1.510145515203475952e-01
1525 1.290618032217025757e-01 1.059767082333564758e-01 1.564550697803497314e-01
1526 1.278127878904342651e-01 1.012316569685935974e-01 1.525054425001144409e-01
1527 1.282378137111663818e-01 1.030612140893936157e-01 1.551105827093124390e-01
1528 1.294517219066619873e-01 1.039516702294349670e-01 1.599195450544357300e-01
1529 1.301535218954086304e-01 9.967544674873352051e-02 1.626562476158142090e-01
1530 1.305235922336578369e-01 1.057186201214790344e-01 1.624820679426193237e-01
1531 1.268892139196395874e-01 1.046643108129501343e-01 1.545245349407196045e-01
1532 1.267568916082382202e-01 1.045118793845176697e-01 1.669600307941436768e-01
1533 1.273942291736602783e-01 1.005415469408035278e-01 1.565831154584884644e-01
1534 1.285041868686676025e-01 1.037882789969444275e-01 1.623962074518203735e-01
1535 1.268166452646255493e-01 1.026923581957817078e-01 1.590800732374191284e-01
1536 1.263156682252883911e-01 1.099724769592285156e-01 1.510985493659973145e-01
1537 1.261550784111022949e-01 9.914078563451766968e-02 1.525253355503082275e-01
1538 1.275508105754852295e-01 1.011029109358787537e-01 1.554499566555023193e-01
1539 1.272941529750823975e-01 1.030823513865470886e-01 1.642413437366485596e-01
1540 1.307362616062164307e-01 1.073835045099258423e-01 1.613847762346267700e-01
1541 1.284462660551071167e-01 1.074462756514549255e-01 1.616088300943374634e-01
1542 1.272889822721481323e-01 1.082713305950164795e-01 1.517429649829864502e-01
1543 1.286009252071380615e-01 1.081182137131690979e-01 1.558123379945755005e-01
1544 1.261212676763534546e-01 1.081330925226211548e-01 1.481745839118957520e-01
1545 1.265314072370529175e-01 1.065778583288192749e-01 1.491102874279022217e-01
1546 1.268594712018966675e-01 1.065178588032722473e-01 1.460719853639602661e-01
1547 1.264960020780563354e-01 1.079571023583412170e-01 1.555216610431671143e-01
1548 1.282688081264495850e-01 1.048705503344535828e-01 1.639903336763381958e-01
1549 1.271515041589736938e-01 1.019950732588768005e-01 1.598763167858123779e-01
1550 1.273786723613739014e-01 1.076969206333160400e-01 1.639589965343475342e-01
1551 1.282062381505966187e-01 1.054819300770759583e-01 1.692917197942733765e-01
1552 1.271904259920120239e-01 1.011492908000946045e-01 1.781943291425704956e-01
1553 1.285739392042160034e-01 1.056826934218406677e-01 1.660559177398681641e-01
1554 1.271434873342514038e-01 1.043923348188400269e-01 1.508835703134536743e-01
1555 1.295544952154159546e-01 1.029911339282989502e-01 1.530480682849884033e-01
1556 1.265385150909423828e-01 1.011333018541336060e-01 1.590044498443603516e-01
1557 1.272860616445541382e-01 9.883361309766769409e-02 1.562744081020355225e-01
1558 1.291300356388092041e-01 1.113348975777626038e-01 1.562804281711578369e-01
1559 1.261273473501205444e-01 1.072862446308135986e-01 1.546695679426193237e-01
1560 1.252146661281585693e-01 1.017949283123016357e-01 1.526432633399963379e-01
1561 1.289367228746414185e-01 1.028035655617713928e-01 1.587881445884704590e-01
1562 1.299832910299301147e-01 1.051771491765975952e-01 1.629270464181900024e-01
1563 1.303684413433074951e-01 1.067506447434425354e-01 1.832642853260040283e-01
1564 1.280623376369476318e-01 1.039916500449180603e-01 1.653695404529571533e-01
1565 1.294814348220825195e-01 1.107388660311698914e-01 1.644794195890426636e-01
1566 1.280324161052703857e-01 9.911735355854034424e-02 1.708636581897735596e-01
1567 1.259424686431884766e-01 9.659359604120254517e-02 1.592413932085037231e-01
1568 1.269748657941818237e-01 9.964590519666671753e-02 1.669275015592575073e-01
1569 1.256411522626876831e-01 9.837894886732101440e-02 1.575133949518203735e-01
1570 1.247552484273910522e-01 9.837891161441802979e-02 1.538591384887695312e-01
1571 1.247698813676834106e-01 9.938884526491165161e-02 1.524305045604705811e-01
1572 1.261055916547775269e-01 1.036334857344627380e-01 1.569685041904449463e-01
1573 1.254061907529830933e-01 1.037349030375480652e-01 1.546531021595001221e-01
1574 1.272573471069335938e-01 1.012132167816162109e-01 1.564333438873291016e-01
1575 1.274560987949371338e-01 1.050150319933891296e-01 1.604054719209671021e-01
1576 1.264718472957611084e-01 1.011767610907554626e-01 1.626813411712646484e-01
1577 1.266418993473052979e-01 1.016191542148590088e-01 1.642096340656280518e-01
1578 1.236815303564071655e-01 1.009833365678787231e-01 1.503895670175552368e-01
1579 1.248920559883117676e-01 1.041343286633491516e-01 1.557764559984207153e-01
1580 1.220481172204017639e-01 9.774980694055557251e-02 1.610862165689468384e-01
1581 1.228712648153305054e-01 1.008951961994171143e-01 1.527728736400604248e-01
1582 1.235350370407104492e-01 1.023147627711296082e-01 1.502869576215744019e-01
1583 1.240060478448867798e-01 1.075858846306800842e-01 1.502335220575332642e-01
1584 1.243933588266372681e-01 1.097142025828361511e-01 1.516116410493850708e-01
1585 1.218113079667091370e-01 9.949544072151184082e-02 1.467188447713851929e-01
1586 1.243171542882919312e-01 9.906589239835739136e-02 1.490239799022674561e-01
1587 1.254033446311950684e-01 9.768878668546676636e-02 1.535186767578125000e-01
1588 1.297225058078765869e-01 1.009787842631340027e-01 1.576428711414337158e-01
1589 1.267832219600677490e-01 9.932997077703475952e-02 1.507281363010406494e-01
1590 1.239113584160804749e-01 1.065882816910743713e-01 1.491766273975372314e-01
1591 1.270714849233627319e-01 9.909348189830780029e-02 1.583182364702224731e-01
1592 1.245105490088462830e-01 1.068320795893669128e-01 1.501955091953277588e-01
1593 1.240103840827941895e-01 1.024344190955162048e-01 1.521317362785339355e-01
1594 1.236682981252670288e-01 1.002039685845375061e-01 1.499441713094711304e-01
1595 1.220714822411537170e-01 1.010917201638221741e-01 1.492455452680587769e-01
1596 1.222446188330650330e-01 1.012960448861122131e-01 1.443417519330978394e-01
1597 1.205001249909400940e-01 9.489099681377410889e-02 1.431837826967239380e-01
1598 1.219337433576583862e-01 9.945144504308700562e-02 1.450973600149154663e-01
1599 1.226930171251296997e-01 9.866711497306823730e-02 1.496453583240509033e-01
1600 1.199867948889732361e-01 9.597342461347579956e-02 1.501598507165908813e-01
1601 1.208905577659606934e-01 9.535437077283859253e-02 1.515858471393585205e-01
1602 1.219300031661987305e-01 1.004833430051803589e-01 1.512860953807830811e-01
1603 1.262898147106170654e-01 9.725531190633773804e-02 1.505459398031234741e-01
1604 1.245930045843124390e-01 9.917239099740982056e-02 1.541566550731658936e-01
1605 1.239328160881996155e-01 1.032891720533370972e-01 1.543278992176055908e-01
1606 1.241204366087913513e-01 1.023988574743270874e-01 1.589622795581817627e-01
1607 1.235753744840621948e-01 9.903692454099655151e-02 1.544208526611328125e-01
1608 1.214184314012527466e-01 1.028132289648056030e-01 1.453876495361328125e-01
1609 1.225556731224060059e-01 9.613471478223800659e-02 1.566934585571289062e-01
1610 1.244710907340049744e-01 1.042595878243446350e-01 1.604436486959457397e-01
1611 1.214535459876060486e-01 9.990655630826950073e-02 1.542612761259078979e-01
1612 1.233707517385482788e-01 9.673943370580673218e-02 1.497562378644943237e-01
1613 1.229111775755882263e-01 1.003906428813934326e-01 1.512738913297653198e-01
1614 1.241550073027610779e-01 1.015280559659004211e-01 1.447772681713104248e-01
1615 1.250474303960800171e-01 1.088826209306716919e-01 1.556800901889801025e-01
1616 1.242163926362991333e-01 1.043385490775108337e-01 1.458449065685272217e-01
1617 1.236196905374526978e-01 1.020293757319450378e-01 1.532055586576461792e-01
1618 1.232692822813987732e-01 1.030924618244171143e-01 1.498680263757705688e-01
1619 1.255856156349182129e-01 1.002638638019561768e-01 1.539693921804428101e-01
1620 1.251617819070816040e-01 1.043519973754882812e-01 1.533044874668121338e-01
1621 1.239067763090133667e-01 1.009290665388107300e-01 1.580453664064407349e-01
1622 1.264035999774932861e-01 1.028113514184951782e-01 1.582125574350357056e-01
1623 1.265196055173873901e-01 1.012771278619766235e-01 1.506495177745819092e-01
1624 1.258584558963775635e-01 1.021185219287872314e-01 1.487291008234024048e-01
1625 1.241253167390823364e-01 1.011186465620994568e-01 1.486317962408065796e-01
1626 1.236132755875587463e-01 1.067278161644935608e-01 1.431785523891448975e-01
1627 1.247278302907943726e-01 1.083476096391677856e-01 1.501889824867248535e-01
1628 1.201861947774887085e-01 9.940420091152191162e-02 1.475622653961181641e-01
1629 1.231722980737686157e-01 1.065304726362228394e-01 1.578576117753982544e-01
1630 1.229673027992248535e-01 1.029891148209571838e-01 1.542519181966781616e-01
1631 1.209100112318992615e-01 1.028676033020019531e-01 1.463268548250198364e-01
1632 1.206237226724624634e-01 1.025251895189285278e-01 1.527947783470153809e-01
1633 1.212529167532920837e-01 1.025217846035957336e-01 1.512488275766372681e-01
1634 1.203147768974304199e-01 1.002974137663841248e-01 1.501917243003845215e-01
1635 1.227739229798316956e-01 9.949234873056411743e-02 1.477093547582626343e-01
1636 1.213651075959205627e-01 9.813287854194641113e-02 1.533150523900985718e-01
1637 1.243039593100547791e-01 1.043002307415008545e-01 1.479448676109313965e-01
1638 1.229614615440368652e-01 9.991388022899627686e-02 1.535544991493225098e-01
1639 1.217902451753616333e-01 1.009149402379989624e-01 1.449483484029769897e-01
1640 1.213961020112037659e-01 9.542530030012130737e-02 1.514750868082046509e-01
1641 1.205109357833862305e-01 1.004284545779228210e-01 1.382504105567932129e-01
1642 1.209592670202255249e-01 9.647151827812194824e-02 1.411250382661819458e-01
1643 1.186725720763206482e-01 9.219557791948318481e-02 1.391132622957229614e-01
1644 1.215619817376136780e-01 9.750077128410339355e-02 1.460062712430953979e-01
1645 1.242113858461380005e-01 9.474196285009384155e-02 1.524906158447265625e-01
1646 1.232537850737571716e-01 9.621958434581756592e-02 1.653000861406326294e-01
1647 1.204224675893783569e-01 1.024636402726173401e-01 1.508005559444427490e-01
1648 1.196580901741981506e-01 9.941451996564865112e-02 1.505781561136245728e-01
1649 1.197641119360923767e-01 9.643190354108810425e-02 1.403424143791198730e-01
1650 1.206848621368408203e-01 9.651823341846466064e-02 1.500327736139297485e-01
1651 1.203729286789894104e-01 9.555149078369140625e-02 1.447265297174453735e-01
1652 1.205038055777549744e-01 9.202147275209426880e-02 1.540519148111343384e-01
1653 1.214831322431564331e-01 8.858995884656906128e-02 1.501781195402145386e-01
1654 1.208001151680946350e-01 9.978011250495910645e-02 1.466970890760421753e-01
1655 1.202620416879653931e-01 9.973820298910140991e-02 1.504016667604446411e-01
1656 1.214245557785034180e-01 9.900801628828048706e-02 1.494771391153335571e-01
1657 1.188396662473678589e-01 9.345305711030960083e-02 1.509192585945129395e-01
1658 1.196086406707763672e-01 9.661301225423812866e-02 1.482016891241073608e-01
1659 1.213943362236022949e-01 9.768092632293701172e-02 1.517251580953598022e-01
1660 1.191943064332008362e-01 9.810689091682434082e-02 1.475046426057815552e-01
1661 1.200273185968399048e-01 9.840124100446701050e-02 1.475504189729690552e-01
1662 1.204707473516464233e-01 9.620439261198043823e-02 1.567988097667694092e-01
1663 1.219069212675094604e-01 1.041407585144042969e-01 1.511598080396652222e-01
1664 1.198242083191871643e-01 9.472543746232986450e-02 1.516965925693511963e-01
1665 1.199241131544113159e-01 9.485391527414321899e-02 1.421551108360290527e-01
1666 1.186339631676673889e-01 9.978014975786209106e-02 1.462870389223098755e-01
1667 1.198488026857376099e-01 9.086278080940246582e-02 1.492441594600677490e-01
1668 1.216334477066993713e-01 9.858133643865585327e-02 1.473185271024703979e-01
1669 1.203535795211791992e-01 1.004995256662368774e-01 1.476705968379974365e-01
1670 1.224624738097190857e-01 1.023442000150680542e-01 1.463394165039062500e-01
1671 1.223417669534683228e-01 1.052538678050041199e-01 1.483785808086395264e-01
1672 1.214825138449668884e-01 9.890034794807434082e-02 1.512640267610549927e-01
1673 1.187927499413490295e-01 9.980424493551254272e-02 1.520757675170898438e-01
1674 1.189441084861755371e-01 1.001491099596023560e-01 1.506578028202056885e-01
1675 1.185901314020156860e-01 9.548503905534744263e-02 1.578755974769592285e-01
1676 1.222076267004013062e-01 1.019236966967582703e-01 1.494352966547012329e-01
1677 1.210506781935691833e-01 1.059832647442817688e-01 1.430989354848861694e-01
1678 1.218468919396400452e-01 1.036014482378959656e-01 1.502500176429748535e-01
1679 1.225678771734237671e-01 1.053733080625534058e-01 1.631554961204528809e-01
1680 1.218481287360191345e-01 1.008847951889038086e-01 1.673527359962463379e-01
1681 1.190242990851402283e-01 9.975803643465042114e-02 1.568414121866226196e-01
1682 1.189493760466575623e-01 9.959386289119720459e-02 1.523741334676742554e-01
1683 1.213862448930740356e-01 1.020915657281875610e-01 1.594981700181961060e-01
1684 1.194162964820861816e-01 1.007877662777900696e-01 1.529768854379653931e-01
1685 1.206499785184860229e-01 9.874984622001647949e-02 1.461505442857742310e-01
1686 1.212575212121009827e-01 1.061962097883224487e-01 1.476505696773529053e-01
1687 1.220446825027465820e-01 1.078125759959220886e-01 1.415495574474334717e-01
1688 1.212695613503456116e-01 1.055029556155204773e-01 1.402225643396377563e-01
1689 1.199456080794334412e-01 1.021331697702407837e-01 1.422455757856369019e-01
1690 1.201053038239479065e-01 9.907701611518859863e-02 1.440741568803787231e-01
1691 1.192742809653282166e-01 9.971752762794494629e-02 1.414834111928939819e-01
1692 1.196859329938888550e-01 1.001042798161506653e-01 1.438074111938476562e-01
1693 1.195181608200073242e-01 9.896013885736465454e-02 1.489565074443817139e-01
1694 1.196611300110816956e-01 9.871900081634521484e-02 1.527003347873687744e-01
1695 1.180079951882362366e-01 9.419234842061996460e-02 1.501025557518005371e-01
1696 1.220213025808334351e-01 9.762894362211227417e-02 1.560525000095367432e-01
1697 1.220608353614807129e-01 1.002752780914306641e-01 1.561071723699569702e-01
1698 1.183554530143737793e-01 9.344256669282913208e-02 1.483142673969268799e-01
1699 1.214834079146385193e-01 9.896810352802276611e-02 1.572441756725311279e-01
1700 1.192806363105773926e-01 9.989573061466217041e-02 1.468560248613357544e-01
1701 1.221163049340248108e-01 1.060000583529472351e-01 1.509990841150283813e-01
1702 1.210905909538269043e-01 9.693230688571929932e-02 1.520774513483047485e-01
1703 1.182783395051956177e-01 1.015628799796104431e-01 1.464548408985137939e-01
1704 1.184269338846206665e-01 9.911897778511047363e-02 1.434977799654006958e-01
1705 1.192653775215148926e-01 1.018847152590751648e-01 1.463015973567962646e-01
1706 1.200823411345481873e-01 9.889374673366546631e-02 1.474492698907852173e-01
1707 1.172753572463989258e-01 1.004280522465705872e-01 1.371966153383255005e-01
1708 1.201906800270080566e-01 9.566787630319595337e-02 1.520919203758239746e-01
1709 1.208973303437232971e-01 9.883563965559005737e-02 1.475808620452880859e-01
1710 1.219171062111854553e-01 1.005891114473342896e-01 1.538753211498260498e-01
1711 1.207752227783203125e-01 9.987198561429977417e-02 1.539542376995086670e-01
1712 1.218122690916061401e-01 1.008592098951339722e-01 1.510720402002334595e-01
1713 1.200579181313514709e-01 9.607795625925064087e-02 1.410537660121917725e-01
1714 1.207363009452819824e-01 9.749404340982437134e-02 1.456237137317657471e-01
1715 1.204690113663673401e-01 9.455122798681259155e-02 1.470987647771835327e-01
1716 1.192294359207153320e-01 9.949688613414764404e-02 1.504996269941329956e-01
1717 1.204164028167724609e-01 9.842060506343841553e-02 1.521316170692443848e-01
1718 1.217685937881469727e-01 9.897434711456298828e-02 1.638137549161911011e-01
1719 1.200064644217491150e-01 1.019800156354904175e-01 1.444170624017715454e-01
1720 1.188288927078247070e-01 1.054895296692848206e-01 1.396632790565490723e-01
1721 1.161899119615554810e-01 1.006596386432647705e-01 1.362757533788681030e-01
1722 1.171499043703079224e-01 9.792005270719528198e-02 1.391771137714385986e-01
1723 1.160654649138450623e-01 8.897861093282699585e-02 1.402750164270401001e-01
1724 1.178587451577186584e-01 9.484002739191055298e-02 1.408873647451400757e-01
1725 1.181469187140464783e-01 9.619572013616561890e-02 1.452734917402267456e-01
1726 1.187291368842124939e-01 9.804703295230865479e-02 1.433641761541366577e-01
1727 1.164553984999656677e-01 9.662597626447677612e-02 1.389579772949218750e-01
1728 1.193076595664024353e-01 9.614782035350799561e-02 1.389966160058975220e-01
1729 1.220068186521530151e-01 1.046255081892013550e-01 1.451743096113204956e-01
1730 1.218775734305381775e-01 9.894122928380966187e-02 1.532182395458221436e-01
1731 1.201483383774757385e-01 1.024169623851776123e-01 1.450717896223068237e-01
1732 1.189006939530372620e-01 1.038653403520584106e-01 1.377779990434646606e-01
1733 1.200425252318382263e-01 1.020883396267890930e-01 1.452644616365432739e-01
1734 1.186401247978210449e-01 9.860110282897949219e-02 1.477766633033752441e-01
1735 1.167322248220443726e-01 9.712893515825271606e-02 1.452714502811431885e-01
1736 1.176126450300216675e-01 9.471219033002853394e-02 1.448585242033004761e-01
1737 1.183216422796249390e-01 9.642280638217926025e-02 1.471653878688812256e-01
1738 1.177296489477157593e-01 9.566512703895568848e-02 1.468217819929122925e-01
1739 1.196096763014793396e-01 1.043433323502540588e-01 1.412002444267272949e-01
1740 1.215148940682411194e-01 1.030503883957862854e-01 1.454300582408905029e-01
1741 1.186279505491256714e-01 9.858314692974090576e-02 1.463520079851150513e-01
1742 1.214770823717117310e-01 1.033879444003105164e-01 1.447508484125137329e-01
1743 1.185732036828994751e-01 9.776011854410171509e-02 1.437874436378479004e-01
1744 1.171076446771621704e-01 9.951517730951309204e-02 1.400424391031265259e-01
1745 1.158585771918296814e-01 9.870449453592300415e-02 1.434685289859771729e-01
1746 1.209423765540122986e-01 1.040911674499511719e-01 1.461971402168273926e-01
1747 1.225583106279373169e-01 1.045012772083282471e-01 1.509748548269271851e-01
1748 1.191482916474342346e-01 1.043318286538124084e-01 1.460691839456558228e-01
1749 1.181556954979896545e-01 9.805167466402053833e-02 1.453786790370941162e-01
1750 1.182775720953941345e-01 9.226190298795700073e-02 1.438072621822357178e-01
1751 1.197138577699661255e-01 9.669650346040725708e-02 1.436911523342132568e-01
1752 1.180652976036071777e-01 9.267020225524902344e-02 1.453950852155685425e-01
1753 1.175081133842468262e-01 9.729839116334915161e-02 1.432110816240310669e-01
1754 1.204865947365760803e-01 1.004223674535751343e-01 1.464541703462600708e-01
1755 1.187755465507507324e-01 1.002849265933036804e-01 1.493459343910217285e-01
1756 1.190550327301025391e-01 9.599946439266204834e-02 1.548649519681930542e-01
1757 1.158280968666076660e-01 9.782276302576065063e-02 1.462163329124450684e-01
1758 1.162681579589843750e-01 9.230427443981170654e-02 1.371652036905288696e-01
1759 1.178478375077247620e-01 9.482344239950180054e-02 1.400961577892303467e-01
1760 1.179132089018821716e-01 9.025640785694122314e-02 1.406703293323516846e-01
1761 1.184596642851829529e-01 9.680195152759552002e-02 1.446001380681991577e-01
1762 1.181888580322265625e-01 9.367021173238754272e-02 1.465031504631042480e-01
1763 1.162227019667625427e-01 9.075093269348144531e-02 1.455681920051574707e-01
1764 1.172098517417907715e-01 9.809867292642593384e-02 1.479134559631347656e-01
1765 1.158021837472915649e-01 9.341871738433837891e-02 1.400925666093826294e-01
1766 1.174180880188941956e-01 9.839645773172378540e-02 1.454171836376190186e-01
1767 1.180250048637390137e-01 9.710364043712615967e-02 1.542348861694335938e-01
1768 1.175065189599990845e-01 9.841325134038925171e-02 1.469815820455551147e-01
1769 1.157368049025535583e-01 9.702239185571670532e-02 1.371130943298339844e-01
1770 1.160032004117965698e-01 9.790542721748352051e-02 1.411439925432205200e-01
1771 1.183208078145980835e-01 9.275352209806442261e-02 1.393958479166030884e-01
1772 1.175903305411338806e-01 9.308177977800369263e-02 1.390008479356765747e-01
1773 1.187976598739624023e-01 9.305042773485183716e-02 1.498798727989196777e-01
1774 1.183397918939590454e-01 9.695348888635635376e-02 1.489786505699157715e-01
1775 1.173108071088790894e-01 9.460394829511642456e-02 1.473049521446228027e-01
1776 1.161641478538513184e-01 9.312159568071365356e-02 1.417630463838577271e-01
1777 1.175410896539688110e-01 9.200789779424667358e-02 1.436740905046463013e-01
1778 1.159928664565086365e-01 8.738826215267181396e-02 1.427886933088302612e-01
1779 1.143247708678245544e-01 9.312974661588668823e-02 1.403221786022186279e-01
1780 1.185546144843101501e-01 9.624527394771575928e-02 1.461303085088729858e-01
1781 1.164746284484863281e-01 9.176795929670333862e-02 1.400525718927383423e-01
1782 1.170040145516395569e-01 9.250445663928985596e-02 1.439139097929000854e-01
1783 1.146372556686401367e-01 9.204830974340438843e-02 1.411715149879455566e-01
1784 1.136137023568153381e-01 8.959232270717620850e-02 1.380259841680526733e-01
1785 1.143813133239746094e-01 9.308314323425292969e-02 1.387985497713088989e-01
1786 1.179246678948402405e-01 9.602545201778411865e-02 1.397611349821090698e-01
1787 1.187641471624374390e-01 9.860277175903320312e-02 1.486786156892776489e-01
1788 1.176577955484390259e-01 9.953271597623825073e-02 1.418013572692871094e-01
1789 1.172502785921096802e-01 9.531892091035842896e-02 1.419923007488250732e-01
1790 1.170924305915832520e-01 9.290087223052978516e-02 1.449698805809020996e-01
1791 1.184166446328163147e-01 9.574675559997558594e-02 1.538049280643463135e-01
1792 1.169912070035934448e-01 9.650124609470367432e-02 1.444298624992370605e-01
1793 1.161997467279434204e-01 9.650103002786636353e-02 1.451460570096969604e-01
1794 1.166213601827621460e-01 9.838280081748962402e-02 1.433113366365432739e-01
1795 1.149891465902328491e-01 8.893125504255294800e-02 1.435610651969909668e-01
1796 1.148376464843750000e-01 9.405062347650527954e-02 1.406953930854797363e-01
1797 1.142174750566482544e-01 9.895916283130645752e-02 1.401343047618865967e-01
1798 1.137223616242408752e-01 9.446769207715988159e-02 1.483968049287796021e-01
1799 1.146817803382873535e-01 9.527742117643356323e-02 1.401557773351669312e-01
1800 1.164836063981056213e-01 9.716340154409408569e-02 1.421339660882949829e-01
1801 1.182450428605079651e-01 9.874252974987030029e-02 1.475099176168441772e-01
1802 1.165951341390609741e-01 9.183688461780548096e-02 1.440712958574295044e-01
1803 1.168439015746116638e-01 9.199794381856918335e-02 1.462301313877105713e-01
1804 1.142890825867652893e-01 8.667337149381637573e-02 1.460535824298858643e-01
1805 1.145967245101928711e-01 9.492157399654388428e-02 1.426681131124496460e-01
1806 1.152170524001121521e-01 9.479536861181259155e-02 1.379257589578628540e-01
1807 1.176199316978454590e-01 1.006511300802230835e-01 1.406832337379455566e-01
1808 1.163288727402687073e-01 9.715409576892852783e-02 1.409631371498107910e-01
1809 1.145456433296203613e-01 9.455554187297821045e-02 1.361509263515472412e-01
1810 1.150882020592689514e-01 9.590527415275573730e-02 1.356325745582580566e-01
1811 1.185803264379501343e-01 9.785363078117370605e-02 1.441576033830642700e-01
1812 1.183945164084434509e-01 9.718932956457138062e-02 1.562203764915466309e-01
1813 1.187529191374778748e-01 1.031798198819160461e-01 1.623389273881912231e-01
1814 1.143724694848060608e-01 9.588713943958282471e-02 1.443192213773727417e-01
1815 1.169623509049415588e-01 9.111693501472473145e-02 1.497982591390609741e-01
1816 1.179293543100357056e-01 9.856570512056350708e-02 1.429670602083206177e-01
1817 1.161612719297409058e-01 8.969154208898544312e-02 1.367147415876388550e-01
1818 1.147667989134788513e-01 8.967222273349761963e-02 1.437598913908004761e-01
1819 1.140555888414382935e-01 9.539595991373062134e-02 1.366689950227737427e-01
1820 1.140895113348960876e-01 9.497106075286865234e-02 1.368168443441390991e-01
1821 1.158557906746864319e-01 9.680899232625961304e-02 1.399138718843460083e-01
1822 1.133694872260093689e-01 9.477663785219192505e-02 1.341954171657562256e-01
1823 1.139331310987472534e-01 9.409817308187484741e-02 1.427003592252731323e-01
1824 1.116854101419448853e-01 8.949360996484756470e-02 1.336179077625274658e-01
1825 1.140836626291275024e-01 9.373291581869125366e-02 1.350077539682388306e-01
1826 1.136834025382995605e-01 9.474679827690124512e-02 1.330781728029251099e-01
1827 1.137450560927391052e-01 9.321052581071853638e-02 1.391847878694534302e-01
1828 1.136334985494613647e-01 9.157223999500274658e-02 1.464191079139709473e-01
1829 1.133244186639785767e-01 9.284634888172149658e-02 1.412227749824523926e-01
1830 1.127693653106689453e-01 9.276862442493438721e-02 1.435115784406661987e-01
1831 1.127065196633338928e-01 9.499879181385040283e-02 1.406824588775634766e-01
1832 1.137865409255027771e-01 9.580831229686737061e-02 1.435081809759140015e-01
1833 1.155811771750450134e-01 9.302081167697906494e-02 1.567460000514984131e-01
1834 1.167102679610252380e-01 9.815655648708343506e-02 1.515438407659530640e-01
1835 1.163650304079055786e-01 9.995397180318832397e-02 1.379821151494979858e-01
1836 1.170735955238342285e-01 9.884966164827346802e-02 1.400278061628341675e-01
1837 1.141464859247207642e-01 9.656126052141189575e-02 1.351238340139389038e-01
1838 1.145326495170593262e-01 9.518761932849884033e-02 1.381988525390625000e-01
1839 1.126171201467514038e-01 9.055087715387344360e-02 1.364042013883590698e-01
1840 1.137883663177490234e-01 9.703729301691055298e-02 1.358655542135238647e-01
1841 1.117012873291969299e-01 9.677512198686599731e-02 1.383886337280273438e-01
1842 1.137054339051246643e-01 9.246860444545745850e-02 1.435629278421401978e-01
1843 1.109799370169639587e-01 9.182775765657424927e-02 1.399804055690765381e-01
1844 1.118347793817520142e-01 9.595005959272384644e-02 1.419164687395095825e-01
1845 1.138364821672439575e-01 9.657611697912216187e-02 1.399017274379730225e-01
1846 1.136284098029136658e-01 9.013102948665618896e-02 1.378616839647293091e-01
1847 1.137995347380638123e-01 9.348145872354507446e-02 1.384134292602539062e-01
1848 1.146078482270240784e-01 8.791568875312805176e-02 1.497183144092559814e-01
1849 1.171327829360961914e-01 8.608947694301605225e-02 1.579530984163284302e-01
1850 1.143299117684364319e-01 8.990710228681564331e-02 1.507321298122406006e-01
1851 1.130122989416122437e-01 9.130454063415527344e-02 1.496152281761169434e-01
1852 1.147455126047134399e-01 9.256638586521148682e-02 1.583155691623687744e-01
1853 1.166160479187965393e-01 9.318847954273223877e-02 1.567010730504989624e-01
1854 1.154613867402076721e-01 9.666301310062408447e-02 1.547726839780807495e-01
1855 1.181990653276443481e-01 9.749204665422439575e-02 1.607396155595779419e-01
1856 1.164658814668655396e-01 9.260483086109161377e-02 1.596629321575164795e-01
1857 1.169633641839027405e-01 9.647461771965026855e-02 1.568371653556823730e-01
1858 1.161548122763633728e-01 1.006533205509185791e-01 1.413947492837905884e-01
1859 1.150856390595436096e-01 9.733307361602783203e-02 1.487254649400711060e-01
1860 1.142341718077659607e-01 9.003100544214248657e-02 1.449754387140274048e-01
1861 1.127147823572158813e-01 8.654170483350753784e-02 1.380612552165985107e-01
1862 1.133792996406555176e-01 9.262852370738983154e-02 1.459311842918395996e-01
1863 1.116713881492614746e-01 9.010171145200729370e-02 1.486237049102783203e-01
1864 1.130724549293518066e-01 8.618802577257156372e-02 1.476725190877914429e-01
1865 1.127202957868576050e-01 8.629371225833892822e-02 1.406049877405166626e-01
1866 1.138262003660202026e-01 8.879529684782028198e-02 1.456093490123748779e-01
1867 1.137244701385498047e-01 8.713842928409576416e-02 1.415682137012481689e-01
1868 1.127847433090209961e-01 8.733875304460525513e-02 1.379101723432540894e-01
1869 1.109779030084609985e-01 9.112474322319030762e-02 1.396633535623550415e-01
1870 1.107260212302207947e-01 8.556333929300308228e-02 1.424500942230224609e-01
1871 1.113379448652267456e-01 8.552302420139312744e-02 1.418594568967819214e-01
1872 1.129070073366165161e-01 8.943336457014083862e-02 1.404650062322616577e-01
1873 1.103878989815711975e-01 8.768292516469955444e-02 1.366849839687347412e-01
1874 1.124239414930343628e-01 8.699218183755874634e-02 1.361563354730606079e-01
1875 1.122678667306900024e-01 8.772764354944229126e-02 1.410576254129409790e-01
1876 1.109507828950881958e-01 8.464901894330978394e-02 1.439349502325057983e-01
1877 1.140092164278030396e-01 9.503946453332901001e-02 1.423787772655487061e-01
1878 1.141416653990745544e-01 8.693473786115646362e-02 1.445822715759277344e-01
1879 1.148693114519119263e-01 9.275007992982864380e-02 1.495458036661148071e-01
1880 1.140393018722534180e-01 9.840770065784454346e-02 1.385972052812576294e-01
1881 1.156541705131530762e-01 9.622230380773544312e-02 1.436761468648910522e-01
1882 1.140089184045791626e-01 9.545547515153884888e-02 1.400358527898788452e-01
1883 1.148087009787559509e-01 9.802363812923431396e-02 1.407151222229003906e-01
1884 1.118971258401870728e-01 9.411611407995223999e-02 1.358805745840072632e-01
1885 1.105738505721092224e-01 8.872057497501373291e-02 1.392157375812530518e-01
1886 1.129281669855117798e-01 9.009393304586410522e-02 1.335354596376419067e-01
1887 1.122795119881629944e-01 9.033916890621185303e-02 1.360538154840469360e-01
1888 1.115620359778404236e-01 8.926288038492202759e-02 1.394610553979873657e-01
1889 1.152299270033836365e-01 9.597517549991607666e-02 1.507937759160995483e-01
1890 1.117369309067726135e-01 8.777022361755371094e-02 1.413546055555343628e-01
1891 1.130266338586807251e-01 9.153325110673904419e-02 1.424725502729415894e-01
1892 1.117520704865455627e-01 9.736216813325881958e-02 1.393734663724899292e-01
1893 1.124067902565002441e-01 9.251659363508224487e-02 1.352324038743972778e-01
1894 1.134016364812850952e-01 8.908352255821228027e-02 1.506970077753067017e-01
1895 1.134662777185440063e-01 9.337035566568374634e-02 1.332298666238784790e-01
1896 1.130361184477806091e-01 9.397324919700622559e-02 1.389667838811874390e-01
1897 1.139218434691429138e-01 9.586871415376663208e-02 1.369078308343887329e-01
1898 1.131545454263687134e-01 8.884949237108230591e-02 1.491637229919433594e-01
1899 1.123844161629676819e-01 9.062428027391433716e-02 1.421983391046524048e-01
1900 1.094716191291809082e-01 8.689972758293151855e-02 1.361986249685287476e-01
1901 1.114419251680374146e-01 8.639098703861236572e-02 1.444439738988876343e-01
1902 1.122011691331863403e-01 8.872271329164505005e-02 1.373592764139175415e-01
1903 1.112593188881874084e-01 9.127227216958999634e-02 1.345210075378417969e-01
1904 1.087594479322433472e-01 8.688782900571823120e-02 1.302458345890045166e-01
1905 1.089425235986709595e-01 9.132749587297439575e-02 1.302475035190582275e-01
1906 1.097608804702758789e-01 8.651635050773620605e-02 1.335863769054412842e-01
1907 1.108462586998939514e-01 8.725554496049880981e-02 1.364584565162658691e-01
1908 1.126927956938743591e-01 9.182583540678024292e-02 1.351286917924880981e-01
1909 1.115383654832839966e-01 9.513697028160095215e-02 1.340228468179702759e-01
1910 1.111314892768859863e-01 9.000671654939651489e-02 1.317088007926940918e-01
1911 1.108308210968971252e-01 8.541598170995712280e-02 1.298217326402664185e-01
1912 1.138032823801040649e-01 8.555254340171813965e-02 1.328516751527786255e-01
1913 1.109825000166893005e-01 8.722816407680511475e-02 1.327266097068786621e-01
1914 1.120277196168899536e-01 8.574081212282180786e-02 1.374301016330718994e-01
1915 1.113749966025352478e-01 8.654382824897766113e-02 1.375464051961898804e-01
1916 1.122436374425888062e-01 9.173841774463653564e-02 1.348063498735427856e-01
1917 1.122112125158309937e-01 9.007561951875686646e-02 1.333719342947006226e-01
1918 1.137989535927772522e-01 8.891287446022033691e-02 1.361007988452911377e-01
1919 1.096715331077575684e-01 8.836015313863754272e-02 1.357023864984512329e-01
1920 1.121868938207626343e-01 8.518299460411071777e-02 1.401595622301101685e-01
1921 1.097190976142883301e-01 8.099225163459777832e-02 1.316587924957275391e-01
1922 1.106028333306312561e-01 8.542583137750625610e-02 1.321762204170227051e-01
1923 1.115563735365867615e-01 8.465851843357086182e-02 1.411621570587158203e-01
1924 1.114317551255226135e-01 8.877806365489959717e-02 1.443321555852890015e-01
1925 1.120256036520004272e-01 8.696269243955612183e-02 1.389544457197189331e-01
1926 1.135939210653305054e-01 8.428548276424407959e-02 1.395724564790725708e-01
1927 1.100262999534606934e-01 8.380182087421417236e-02 1.396969407796859741e-01
1928 1.115042567253112793e-01 8.521220088005065918e-02 1.393751055002212524e-01
1929 1.115681752562522888e-01 8.505784720182418823e-02 1.372675895690917969e-01
1930 1.102916970849037170e-01 8.619225025177001953e-02 1.383301764726638794e-01
1931 1.095425710082054138e-01 8.624620735645294189e-02 1.394561380147933960e-01
1932 1.114293560385704041e-01 8.934316784143447876e-02 1.356142908334732056e-01
1933 1.116853207349777222e-01 8.861104398965835571e-02 1.338693350553512573e-01
1934 1.102557182312011719e-01 8.592896908521652222e-02 1.337094157934188843e-01
1935 1.087696403264999390e-01 9.221616387367248535e-02 1.324721276760101318e-01
1936 1.106741428375244141e-01 8.845928311347961426e-02 1.308510154485702515e-01
1937 1.086131706833839417e-01 8.536873012781143188e-02 1.338998526334762573e-01
1938 1.079165339469909668e-01 8.596156537532806396e-02 1.382942795753479004e-01
1939 1.096477359533309937e-01 9.443528205156326294e-02 1.369362771511077881e-01
1940 1.099541038274765015e-01 8.474364131689071655e-02 1.320248246192932129e-01
1941 1.125535592436790466e-01 8.990597724914550781e-02 1.399103850126266479e-01
1942 1.125227957963943481e-01 9.248266369104385376e-02 1.371367573738098145e-01
1943 1.130175963044166565e-01 9.811530262231826782e-02 1.353438049554824829e-01
1944 1.106983795762062073e-01 8.912266790866851807e-02 1.309822946786880493e-01
1945 1.107279881834983826e-01 8.712285012006759644e-02 1.347862184047698975e-01
1946 1.095860600471496582e-01 8.454571664333343506e-02 1.362889409065246582e-01
1947 1.107883006334304810e-01 8.643921464681625366e-02 1.311339884996414185e-01
1948 1.121857613325119019e-01 8.350729197263717651e-02 1.456927657127380371e-01
1949 1.099319010972976685e-01 8.254881203174591064e-02 1.459530889987945557e-01
1950 1.087148934602737427e-01 8.750343322753906250e-02 1.378335207700729370e-01
1951 1.096113324165344238e-01 8.734129369258880615e-02 1.398348361253738403e-01
1952 1.116308122873306274e-01 9.543561935424804688e-02 1.377974450588226318e-01
1953 1.123993769288063049e-01 8.743510395288467407e-02 1.397109478712081909e-01
1954 1.106521114706993103e-01 8.801039308309555054e-02 1.328615248203277588e-01
1955 1.107724457979202271e-01 8.436179906129837036e-02 1.320328116416931152e-01
1956 1.116619110107421875e-01 8.586583286523818970e-02 1.327960789203643799e-01
1957 1.111695021390914917e-01 8.787520229816436768e-02 1.355230957269668579e-01
1958 1.108113676309585571e-01 8.764140307903289795e-02 1.337389349937438965e-01
1959 1.106567159295082092e-01 8.726259320974349976e-02 1.369259059429168701e-01
1960 1.096599474549293518e-01 9.006699919700622559e-02 1.336356103420257568e-01
1961 1.080401167273521423e-01 9.112906455993652344e-02 1.390434205532073975e-01
1962 1.080724224448204041e-01 9.041269123554229736e-02 1.306864470243453979e-01
1963 1.102652996778488159e-01 8.673666417598724365e-02 1.376838982105255127e-01
1964 1.070729494094848633e-01 8.484969288110733032e-02 1.275217384099960327e-01
1965 1.096334457397460938e-01 8.317744731903076172e-02 1.317771524190902710e-01
1966 1.084782481193542480e-01 8.324397355318069458e-02 1.302467435598373413e-01
1967 1.109435707330703735e-01 8.894454687833786011e-02 1.475840210914611816e-01
1968 1.089418902993202209e-01 8.925689011812210083e-02 1.374172866344451904e-01
1969 1.111766472458839417e-01 8.998083323240280151e-02 1.419160813093185425e-01
1970 1.104259714484214783e-01 8.484412729740142822e-02 1.402433961629867554e-01
1971 1.111612096428871155e-01 9.235156327486038208e-02 1.355271488428115845e-01
1972 1.104456037282943726e-01 9.307953715324401855e-02 1.303253024816513062e-01
1973 1.109563559293746948e-01 9.467242658138275146e-02 1.345337927341461182e-01
1974 1.099972501397132874e-01 8.733968436717987061e-02 1.391065716743469238e-01
1975 1.078951507806777954e-01 9.176066517829895020e-02 1.325088590383529663e-01
1976 1.069967374205589294e-01 8.536104857921600342e-02 1.296126395463943481e-01
1977 1.088873520493507385e-01 8.560352027416229248e-02 1.366415470838546753e-01
1978 1.085849180817604065e-01 7.941921800374984741e-02 1.353137046098709106e-01
1979 1.106393188238143921e-01 8.876474946737289429e-02 1.292168200016021729e-01
1980 1.119933575391769409e-01 8.683083951473236084e-02 1.324380934238433838e-01
1981 1.121080964803695679e-01 9.266699850559234619e-02 1.305582225322723389e-01
1982 1.115974411368370056e-01 9.228225052356719971e-02 1.352880150079727173e-01
1983 1.105519160628318787e-01 9.390570223331451416e-02 1.328985095024108887e-01
1984 1.109623908996582031e-01 9.107039868831634521e-02 1.301798969507217407e-01
1985 1.093527227640151978e-01 9.051122516393661499e-02 1.300388276576995850e-01
1986 1.115892678499221802e-01 9.171226620674133301e-02 1.431661248207092285e-01
1987 1.105760931968688965e-01 9.143303334712982178e-02 1.354815214872360229e-01
1988 1.100076287984848022e-01 9.038914740085601807e-02 1.334806829690933228e-01
1989 1.086109727621078491e-01 8.147565275430679321e-02 1.347725242376327515e-01
1990 1.102913767099380493e-01 8.317353576421737671e-02 1.373222321271896362e-01
1991 1.121239289641380310e-01 8.665817230939865112e-02 1.589959114789962769e-01
1992 1.104221567511558533e-01 8.874016255140304565e-02 1.409817337989807129e-01
1993 1.088934093713760376e-01 8.936190605163574219e-02 1.400412768125534058e-01
1994 1.098398193717002869e-01 8.509936928749084473e-02 1.431787461042404175e-01
1995 1.082318574190139771e-01 8.382552117109298706e-02 1.354679763317108154e-01
1996 1.088627576828002930e-01 8.806255459785461426e-02 1.349288970232009888e-01
1997 1.089335307478904724e-01 8.925039321184158325e-02 1.302756518125534058e-01
1998 1.066827923059463501e-01 7.970827072858810425e-02 1.308814436197280884e-01
1999 1.072295084595680237e-01 8.403376489877700806e-02 1.300938129425048828e-01
2000 1.073340922594070435e-01 8.088625967502593994e-02 1.357887834310531616e-01
2001 1.079209223389625549e-01 8.788297325372695923e-02 1.288959532976150513e-01
2002 1.088495850563049316e-01 8.616377413272857666e-02 1.303950250148773193e-01
2003 1.091365441679954529e-01 8.706863969564437866e-02 1.383953839540481567e-01
2004 1.061840504407882690e-01 8.861519396305084229e-02 1.292869895696640015e-01
2005 1.053826361894607544e-01 8.617078512907028198e-02 1.311972439289093018e-01
2006 1.069069057703018188e-01 8.727847784757614136e-02 1.340728700160980225e-01
2007 1.072150468826293945e-01 8.633475005626678467e-02 1.298551708459854126e-01
2008 1.062177270650863647e-01 8.330414444208145142e-02 1.232429221272468567e-01
2009 1.088045686483383179e-01 8.641872555017471313e-02 1.316547095775604248e-01
2010 1.082870513200759888e-01 8.495685458183288574e-02 1.369069069623947144e-01
2011 1.094868332147598267e-01 8.960370719432830811e-02 1.302773505449295044e-01
2012 1.064886227250099182e-01 8.598122745752334595e-02 1.283167153596878052e-01
2013 1.071499586105346680e-01 8.916319906711578369e-02 1.322999298572540283e-01
2014 1.087634935975074768e-01 9.198001027107238770e-02 1.406391412019729614e-01
2015 1.081678494811058044e-01 9.106292575597763062e-02 1.387953460216522217e-01
2016 1.061462387442588806e-01 8.637543022632598877e-02 1.291405707597732544e-01
2017 1.079006940126419067e-01 8.256629109382629395e-02 1.503705084323883057e-01
2018 1.069776639342308044e-01 8.988488465547561646e-02 1.307112127542495728e-01
2019 1.083974391222000122e-01 8.858239650726318359e-02 1.318526715040206909e-01
2020 1.085959225893020630e-01 9.127584099769592285e-02 1.290829777717590332e-01
2021 1.073189154267311096e-01 8.886704593896865845e-02 1.300110518932342529e-01
2022 1.081212759017944336e-01 8.055610209703445435e-02 1.348602026700973511e-01
2023 1.061247140169143677e-01 8.129131048917770386e-02 1.307578682899475098e-01
2024 1.067551225423812866e-01 8.609450608491897583e-02 1.345520168542861938e-01
2025 1.077445149421691895e-01 8.509338647127151489e-02 1.287446469068527222e-01
2026 1.073253750801086426e-01 8.796834200620651245e-02 1.322991251945495605e-01
2027 1.046405285596847534e-01 8.355154842138290405e-02 1.276350915431976318e-01
2028 1.056418195366859436e-01 8.965063095092773438e-02 1.259307414293289185e-01
2029 1.069471389055252075e-01 8.824453502893447876e-02 1.349943727254867554e-01
2030 1.053642779588699341e-01 8.685024827718734741e-02 1.321719735860824585e-01
2031 1.079503148794174194e-01 9.024523198604583740e-02 1.278439462184906006e-01
2032 1.069172024726867676e-01 8.506070822477340698e-02 1.308054924011230469e-01
2033 1.074937805533409119e-01 8.533634990453720093e-02 1.335942298173904419e-01
2034 1.099893674254417419e-01 8.497708290815353394e-02 1.401153504848480225e-01
2035 1.086841225624084473e-01 8.774438500404357910e-02 1.366992592811584473e-01
2036 1.091219782829284668e-01 9.125360101461410522e-02 1.315644383430480957e-01
2037 1.074925661087036133e-01 8.137285709381103516e-02 1.394429653882980347e-01
2038 1.078508347272872925e-01 8.171331137418746948e-02 1.432756036520004272e-01
2039 1.078962087631225586e-01 8.017161488533020020e-02 1.280628591775894165e-01
2040 1.080479621887207031e-01 8.633153885602951050e-02 1.280425041913986206e-01
2041 1.063773632049560547e-01 9.056058526039123535e-02 1.286007463932037354e-01
2042 1.054445952177047729e-01 9.001724421977996826e-02 1.291672438383102417e-01
2043 1.071466654539108276e-01 8.346923440694808960e-02 1.415552794933319092e-01
2044 1.083283573389053345e-01 8.766005933284759521e-02 1.451165080070495605e-01
2045 1.092429906129837036e-01 8.480464667081832886e-02 1.356971710920333862e-01
2046 1.117503643035888672e-01 8.337548375129699707e-02 1.672607064247131348e-01
2047 1.088702306151390076e-01 9.071240574121475220e-02 1.494989991188049316e-01
2048 1.084596961736679077e-01 7.951805740594863892e-02 1.505217105150222778e-01
2049 1.075878962874412537e-01 8.578579872846603394e-02 1.294241100549697876e-01
2050 1.056178808212280273e-01 8.451496809720993042e-02 1.313193738460540771e-01
2051 1.062886491417884827e-01 8.119368553161621094e-02 1.336836218833923340e-01
2052 1.072330474853515625e-01 8.237069100141525269e-02 1.512248367071151733e-01
2053 1.080467551946640015e-01 8.431635051965713501e-02 1.362302005290985107e-01
2054 1.062175184488296509e-01 8.782194554805755615e-02 1.339570730924606323e-01
2055 1.070393919944763184e-01 8.800152689218521118e-02 1.421911865472793579e-01
2056 1.071712151169776917e-01 8.810493350028991699e-02 1.410792618989944458e-01
2057 1.058685928583145142e-01 8.864620327949523926e-02 1.356946825981140137e-01
2058 1.073527187108993530e-01 8.859957009553909302e-02 1.346873641014099121e-01
2059 1.076065748929977417e-01 8.173816651105880737e-02 1.386230438947677612e-01
2060 1.076499447226524353e-01 8.421770483255386353e-02 1.297696679830551147e-01
2061 1.059036478400230408e-01 8.370190113782882690e-02 1.318662464618682861e-01
2062 1.039552465081214905e-01 8.312749862670898438e-02 1.295396834611892700e-01
2063 1.050905436277389526e-01 8.172729611396789551e-02 1.345422565937042236e-01
2064 1.038631945848464966e-01 7.893706113100051880e-02 1.298849135637283325e-01
2065 1.037039980292320251e-01 8.155862987041473389e-02 1.324617713689804077e-01
2066 1.070114150643348694e-01 8.973810821771621704e-02 1.334114521741867065e-01
2067 1.077273860573768616e-01 8.632706105709075928e-02 1.426951140165328979e-01
2068 1.063032597303390503e-01 8.306144922971725464e-02 1.397063583135604858e-01
2069 1.065298691391944885e-01 8.567176014184951782e-02 1.275990754365921021e-01
2070 1.051053553819656372e-01 8.656308054924011230e-02 1.237084865570068359e-01
2071 1.062799915671348572e-01 8.700902014970779419e-02 1.261004507541656494e-01
2072 1.075579300522804260e-01 9.363320469856262207e-02 1.236397773027420044e-01
2073 1.090141758322715759e-01 8.940904587507247925e-02 1.275547444820404053e-01
2074 1.085130795836448669e-01 9.184285253286361694e-02 1.261676698923110962e-01
2075 1.049879640340805054e-01 9.036591649055480957e-02 1.315255612134933472e-01
2076 1.057775169610977173e-01 8.753762394189834595e-02 1.219436451792716980e-01
2077 1.067425832152366638e-01 8.810181915760040283e-02 1.294314861297607422e-01
2078 1.069316715002059937e-01 9.011494368314743042e-02 1.250306069850921631e-01
2079 1.072200536727905273e-01 8.888208121061325073e-02 1.372575759887695312e-01
2080 1.105694547295570374e-01 9.142211824655532837e-02 1.379433572292327881e-01
2081 1.078259944915771484e-01 8.623075485229492188e-02 1.314573287963867188e-01
2082 1.079688668251037598e-01 9.325198829174041748e-02 1.312687247991561890e-01
2083 1.050781235098838806e-01 8.591975271701812744e-02 1.251855790615081787e-01
2084 1.035219654440879822e-01 8.405264467000961304e-02 1.296816021203994751e-01
2085 1.051594242453575134e-01 8.129843324422836304e-02 1.239631175994873047e-01
2086 1.050552874803543091e-01 7.850609719753265381e-02 1.267842352390289307e-01
2087 1.039826646447181702e-01 7.844709604978561401e-02 1.323789060115814209e-01
2088 1.044542193412780762e-01 8.275054395198822021e-02 1.317830085754394531e-01
2089 1.032578498125076294e-01 7.768552750349044800e-02 1.266692429780960083e-01
2090 1.041130870580673218e-01 7.922218739986419678e-02 1.403844207525253296e-01
2091 1.059191226959228516e-01 8.539499342441558838e-02 1.332317441701889038e-01
2092 1.056928858160972595e-01 7.805589586496353149e-02 1.274686157703399658e-01
2093 1.045720577239990234e-01 8.723399788141250610e-02 1.351550370454788208e-01
2094 1.052652597427368164e-01 8.388140052556991577e-02 1.258739829063415527e-01
2095 1.050291880965232849e-01 8.429135382175445557e-02 1.218635216355323792e-01
2096 1.054048761725425720e-01 7.905427366495132446e-02 1.289131194353103638e-01
2097 1.043408662080764771e-01 8.285131305456161499e-02 1.234671398997306824e-01
2098 1.037688255310058594e-01 8.754801005125045776e-02 1.333261132240295410e-01
2099 1.037323251366615295e-01 8.119577914476394653e-02 1.309830099344253540e-01
2100 1.046197637915611267e-01 8.722165971994400024e-02 1.300739496946334839e-01
2101 1.052057743072509766e-01 8.703152835369110107e-02 1.320054829120635986e-01
2102 1.045363917946815491e-01 8.167265355587005615e-02 1.334719955921173096e-01
2103 1.048911586403846741e-01 8.160754293203353882e-02 1.313836276531219482e-01
2104 1.039656251668930054e-01 7.815348356962203979e-02 1.285481452941894531e-01
2105 1.038164645433425903e-01 8.209260553121566772e-02 1.236802712082862854e-01
2106 1.054791063070297241e-01 8.698146790266036987e-02 1.297348141670227051e-01
2107 1.075745075941085815e-01 8.790218085050582886e-02 1.260053813457489014e-01
2108 1.047609448432922363e-01 8.621840924024581909e-02 1.246162131428718567e-01
2109 1.033482104539871216e-01 8.334906399250030518e-02 1.244090050458908081e-01
2110 1.058414354920387268e-01 8.015947788953781128e-02 1.290181279182434082e-01
2111 1.056540161371231079e-01 8.313626796007156372e-02 1.357949525117874146e-01
2112 1.055484041571617126e-01 8.512213826179504395e-02 1.404491066932678223e-01
2113 1.059765443205833435e-01 8.662953227758407593e-02 1.357558816671371460e-01
2114 1.056132167577743530e-01 8.127044141292572021e-02 1.352467983961105347e-01
2115 1.050124987959861755e-01 8.147453516721725464e-02 1.244916468858718872e-01
2116 1.034000292420387268e-01 8.431604504585266113e-02 1.243645623326301575e-01
2117 1.035870313644409180e-01 8.345290273427963257e-02 1.245228573679924011e-01
2118 1.025839820504188538e-01 8.511169999837875366e-02 1.299156397581100464e-01
2119 1.040736660361289978e-01 8.635473251342773438e-02 1.322514265775680542e-01
2120 1.040203124284744263e-01 8.787038922309875488e-02 1.251631528139114380e-01
2121 1.041802391409873962e-01 8.313291519880294800e-02 1.216149330139160156e-01
2122 1.050159484148025513e-01 8.413230627775192261e-02 1.231704279780387878e-01
2123 1.043189018964767456e-01 8.558151125907897949e-02 1.286434233188629150e-01
2124 1.047254949808120728e-01 8.526054024696350098e-02 1.376928985118865967e-01
2125 1.031905785202980042e-01 8.787044137716293335e-02 1.258432120084762573e-01
2126 1.033131927251815796e-01 8.303522318601608276e-02 1.236200779676437378e-01
2127 1.004352569580078125e-01 8.223500847816467285e-02 1.247669979929924011e-01
2128 1.037562638521194458e-01 8.629634976387023926e-02 1.336403638124465942e-01
2129 1.036412268877029419e-01 8.548059314489364624e-02 1.364722847938537598e-01
2130 1.042943373322486877e-01 8.681478351354598999e-02 1.345808804035186768e-01
2131 1.052361577749252319e-01 8.302168548107147217e-02 1.326871216297149658e-01
2132 1.030522435903549194e-01 8.498474955558776855e-02 1.274158209562301636e-01
2133 1.037199720740318298e-01 8.622129261493682861e-02 1.258777976036071777e-01
2134 1.021247729659080505e-01 8.445016294717788696e-02 1.298501193523406982e-01
2135 1.025782003998756409e-01 8.213720470666885376e-02 1.313658058643341064e-01
2136 1.015689745545387268e-01 8.218234032392501831e-02 1.252153217792510986e-01
2137 1.025385111570358276e-01 8.123371005058288574e-02 1.302385777235031128e-01
2138 1.016537770628929138e-01 8.259885013103485107e-02 1.286272704601287842e-01
2139 1.008497029542922974e-01 8.143460005521774292e-02 1.274656653404235840e-01
2140 1.005323380231857300e-01 8.192602545022964478e-02 1.204505413770675659e-01
2141 1.018080338835716248e-01 8.592907339334487915e-02 1.272108852863311768e-01
2142 1.025742664933204651e-01 7.821010798215866089e-02 1.286709457635879517e-01
2143 1.021553054451942444e-01 8.614158630371093750e-02 1.263846307992935181e-01
2144 1.012070327997207642e-01 8.282350003719329834e-02 1.226885318756103516e-01
2145 1.036364883184432983e-01 8.425669372081756592e-02 1.297106444835662842e-01
2146 1.025675758719444275e-01 8.671035617589950562e-02 1.291594356298446655e-01
2147 1.022247076034545898e-01 8.205234259366989136e-02 1.312381774187088013e-01
2148 1.021487712860107422e-01 7.994299381971359253e-02 1.239004284143447876e-01
2149 1.005014926195144653e-01 7.629478722810745239e-02 1.208292022347450256e-01
2150 1.019599288702011108e-01 8.338280767202377319e-02 1.215325221419334412e-01
2151 1.008994802832603455e-01 8.064014464616775513e-02 1.256165504455566406e-01
2152 1.011536866426467896e-01 8.423417061567306519e-02 1.231877058744430542e-01
2153 1.009845510125160217e-01 8.344426751136779785e-02 1.246885284781455994e-01
2154 1.031000614166259766e-01 8.230868726968765259e-02 1.264479607343673706e-01
2155 1.021281033754348755e-01 8.447945863008499146e-02 1.222546994686126709e-01
2156 1.011297255754470825e-01 8.014681935310363770e-02 1.232024654746055603e-01
2157 1.020671576261520386e-01 8.013747632503509521e-02 1.228837966918945312e-01
2158 1.023157387971878052e-01 8.610674738883972168e-02 1.176706776022911072e-01
2159 1.022371053695678711e-01 8.377425372600555420e-02 1.226758137345314026e-01
2160 1.050141453742980957e-01 8.800203353166580200e-02 1.285078078508377075e-01
2161 1.025126352906227112e-01 7.993876188993453979e-02 1.224904283881187439e-01
2162 1.006549000740051270e-01 8.562081307172775269e-02 1.190489307045936584e-01
2163 1.011544615030288696e-01 7.960128784179687500e-02 1.202851906418800354e-01
2164 1.011899337172508240e-01 8.018538355827331543e-02 1.239718869328498840e-01
2165 1.002482399344444275e-01 8.008069545030593872e-02 1.276348531246185303e-01
2166 9.995836764574050903e-02 7.952100783586502075e-02 1.261547952890396118e-01
2167 1.011635661125183105e-01 8.218625187873840332e-02 1.281066089868545532e-01
2168 1.000502109527587891e-01 8.049549907445907593e-02 1.257884353399276733e-01
2169 1.020659655332565308e-01 8.122093975543975830e-02 1.249166429042816162e-01
2170 1.019157990813255310e-01 8.284516632556915283e-02 1.221807673573493958e-01
2171 1.010464057326316833e-01 8.133289963006973267e-02 1.281607300043106079e-01
2172 1.005575433373451233e-01 8.453015983104705811e-02 1.235299110412597656e-01
2173 1.020053848624229431e-01 8.401270210742950439e-02 1.197449192404747009e-01
2174 1.018236130475997925e-01 8.049591630697250366e-02 1.193016394972801208e-01
2175 9.929186850786209106e-02 7.824753224849700928e-02 1.179074719548225403e-01
2176 1.006642729043960571e-01 7.831795513629913330e-02 1.314803957939147949e-01
2177 1.008199006319046021e-01 8.040571212768554688e-02 1.209282875061035156e-01
2178 1.022378429770469666e-01 7.767374068498611450e-02 1.228827983140945435e-01
2179 1.021143645048141479e-01 7.775118947029113770e-02 1.256568580865859985e-01
2180 9.980620443820953369e-02 8.013572543859481812e-02 1.242012828588485718e-01
2181 1.011320576071739197e-01 8.317135274410247803e-02 1.231931969523429871e-01
2182 1.015569418668746948e-01 7.952356338500976562e-02 1.239152252674102783e-01
2183 1.035166382789611816e-01 8.109925687313079834e-02 1.269568651914596558e-01
2184 1.050170063972473145e-01 8.993799984455108643e-02 1.326205730438232422e-01
2185 1.041316762566566467e-01 8.225781470537185669e-02 1.295427531003952026e-01
2186 1.034615412354469299e-01 8.565490692853927612e-02 1.270925998687744141e-01
2187 1.022216528654098511e-01 8.286477625370025635e-02 1.291296035051345825e-01
2188 1.016574501991271973e-01 8.306770026683807373e-02 1.232609897851943970e-01
2189 1.017975360155105591e-01 8.328959345817565918e-02 1.224563494324684143e-01
2190 1.023825854063034058e-01 8.485892415046691895e-02 1.227336600422859192e-01
2191 1.014842242002487183e-01 8.589433878660202026e-02 1.239927932620048523e-01
2192 1.028607040643692017e-01 8.333072811365127563e-02 1.286326944828033447e-01
2193 1.026542633771896362e-01 8.270560950040817261e-02 1.291287243366241455e-01
2194 1.019426360726356506e-01 8.307030051946640015e-02 1.213761791586875916e-01
2195 1.029147729277610779e-01 8.055796474218368530e-02 1.225876882672309875e-01
2196 1.011064872145652771e-01 8.094132691621780396e-02 1.280863583087921143e-01
2197 1.010334044694900513e-01 8.351941406726837158e-02 1.265904307365417480e-01
2198 9.952743351459503174e-02 8.280644565820693970e-02 1.163832470774650574e-01
2199 1.020321026444435120e-01 8.102642744779586792e-02 1.289264708757400513e-01
2200 1.001412272453308105e-01 7.648318260908126831e-02 1.248143389821052551e-01
2201 1.011127382516860962e-01 7.906017452478408813e-02 1.223476752638816833e-01
2202 1.003053337335586548e-01 8.540011942386627197e-02 1.217150837182998657e-01
2203 1.011736541986465454e-01 8.198060095310211182e-02 1.316943019628524780e-01
2204 1.000737324357032776e-01 8.007431775331497192e-02 1.204449385404586792e-01
2205 1.032828539609909058e-01 8.026530593633651733e-02 1.489633619785308838e-01
2206 1.018867641687393188e-01 7.669315487146377563e-02 1.298877447843551636e-01
2207 9.882890433073043823e-02 8.213826268911361694e-02 1.249791011214256287e-01
2208 1.008915901184082031e-01 8.148186653852462769e-02 1.241036951541900635e-01
2209 9.970245510339736938e-02 8.466884493827819824e-02 1.250810474157333374e-01
2210 9.947587549686431885e-02 8.102484047412872314e-02 1.229577139019966125e-01
2211 9.847814589738845825e-02 7.620154321193695068e-02 1.203090846538543701e-01
2212 9.834191203117370605e-02 7.863359153270721436e-02 1.170309856534004211e-01
2213 9.905831515789031982e-02 7.888639718294143677e-02 1.174059212207794189e-01
2214 9.961286932229995728e-02 8.002660423517227173e-02 1.284757703542709351e-01
2215 9.957328438758850098e-02 7.888498902320861816e-02 1.271777749061584473e-01
2216 1.010338813066482544e-01 7.759240269660949707e-02 1.233141571283340454e-01
2217 1.036446243524551392e-01 8.026310056447982788e-02 1.269928514957427979e-01
2218 1.031799688935279846e-01 8.526509255170822144e-02 1.228791102766990662e-01
2219 1.042867898941040039e-01 8.277632296085357666e-02 1.277413517236709595e-01
2220 1.026836261153221130e-01 8.131989091634750366e-02 1.319139301776885986e-01
2221 1.021275892853736877e-01 7.705593109130859375e-02 1.277378201484680176e-01
2222 1.034289151430130005e-01 8.351518213748931885e-02 1.260662525892257690e-01
2223 1.010576039552688599e-01 8.717609941959381104e-02 1.211120411753654480e-01
2224 1.000111848115921021e-01 7.842168956995010376e-02 1.160469278693199158e-01
2225 1.017126664519309998e-01 8.087985217571258545e-02 1.266086548566818237e-01
2226 1.038365513086318970e-01 8.145417273044586182e-02 1.344057023525238037e-01
2227 1.033660545945167542e-01 8.374811708927154541e-02 1.283866465091705322e-01
2228 1.023262888193130493e-01 8.431622385978698730e-02 1.356753259897232056e-01
2229 1.008483022451400757e-01 8.389695733785629272e-02 1.320691853761672974e-01
2230 1.007095128297805786e-01 8.364211767911911011e-02 1.312148571014404297e-01
2231 1.010197848081588745e-01 8.493313938379287720e-02 1.327411979436874390e-01
2232 1.009381413459777832e-01 8.269970118999481201e-02 1.241271793842315674e-01
2233 1.012346968054771423e-01 7.918000221252441406e-02 1.216468513011932373e-01
2234 1.007726341485977173e-01 7.913374900817871094e-02 1.204367578029632568e-01
2235 1.007893830537796021e-01 8.111755549907684326e-02 1.188385188579559326e-01
2236 1.009908169507980347e-01 8.169102668762207031e-02 1.299133747816085815e-01
2237 9.798566997051239014e-02 7.971688359975814819e-02 1.202394962310791016e-01
2238 9.896384179592132568e-02 7.937493175268173218e-02 1.184224635362625122e-01
2239 9.776311367750167847e-02 7.630070298910140991e-02 1.205996423959732056e-01
2240 9.893205016851425171e-02 8.229131996631622314e-02 1.180425137281417847e-01
2241 1.009743437170982361e-01 8.138734847307205200e-02 1.171624362468719482e-01
2242 1.004189848899841309e-01 8.136428892612457275e-02 1.194486916065216064e-01
2243 9.935417771339416504e-02 8.223473280668258667e-02 1.244035139679908752e-01
2244 9.964331239461898804e-02 8.390869200229644775e-02 1.227599009871482849e-01
2245 1.009046211838722229e-01 7.897137105464935303e-02 1.315782964229583740e-01
2246 9.977733343839645386e-02 7.956623286008834839e-02 1.279393732547760010e-01
2247 9.992939978837966919e-02 8.129031211137771606e-02 1.246417239308357239e-01
2248 9.924550354480743408e-02 8.162825554609298706e-02 1.204679235816001892e-01
2249 1.002550721168518066e-01 8.482167869806289673e-02 1.212350055575370789e-01
2250 1.002032309770584106e-01 8.171102404594421387e-02 1.189010962843894958e-01
2251 1.012932062149047852e-01 7.921852916479110718e-02 1.237028315663337708e-01
2252 1.019797921180725098e-01 8.061965554952621460e-02 1.261118799448013306e-01
2253 1.011020541191101074e-01 8.393257111310958862e-02 1.237610727548599243e-01
2254 1.009759530425071716e-01 8.131171762943267822e-02 1.249680370092391968e-01
2255 1.007954329252243042e-01 7.990312576293945312e-02 1.244961246848106384e-01
2256 9.947719424962997437e-02 7.964246720075607300e-02 1.241914257407188416e-01
2257 9.749393165111541748e-02 7.778213173151016235e-02 1.195727437734603882e-01
2258 9.738858044147491455e-02 7.579740136861801147e-02 1.195749416947364807e-01
2259 9.940613061189651489e-02 7.920246571302413940e-02 1.269483268260955811e-01
2260 9.674020111560821533e-02 7.388532906770706177e-02 1.197783276438713074e-01
2261 9.858921915292739868e-02 7.557368278503417969e-02 1.203442066907882690e-01
2262 9.963785856962203979e-02 7.749284058809280396e-02 1.305829733610153198e-01
2263 9.929454326629638672e-02 8.031433075666427612e-02 1.242666319012641907e-01
2264 9.826108068227767944e-02 7.781766355037689209e-02 1.187088191509246826e-01
2265 9.980810433626174927e-02 7.524584233760833740e-02 1.205278187990188599e-01
2266 9.955160319805145264e-02 7.508990913629531860e-02 1.217535808682441711e-01
2267 9.993892163038253784e-02 7.605481147766113281e-02 1.250509619712829590e-01
2268 1.002940982580184937e-01 7.605193555355072021e-02 1.298637241125106812e-01
2269 9.986730664968490601e-02 8.033762127161026001e-02 1.181050464510917664e-01
2270 9.816099703311920166e-02 8.051028847694396973e-02 1.208472698926925659e-01
2271 1.001722440123558044e-01 8.001256734132766724e-02 1.231185868382453918e-01
2272 9.835312515497207642e-02 7.704898715019226074e-02 1.123727485537528992e-01
2273 9.971088916063308716e-02 8.408806473016738892e-02 1.213290691375732422e-01
2274 9.835414588451385498e-02 7.688146084547042847e-02 1.177116557955741882e-01
2275 9.901566803455352783e-02 8.185391128063201904e-02 1.219017505645751953e-01
2276 1.010505333542823792e-01 7.945672422647476196e-02 1.240972504019737244e-01
2277 1.006568893790245056e-01 8.327965438365936279e-02 1.273490786552429199e-01
2278 9.976179897785186768e-02 7.821520417928695679e-02 1.245349422097206116e-01
2279 9.956948459148406982e-02 7.895804941654205322e-02 1.306168138980865479e-01
2280 9.991445392370223999e-02 8.149126172065734863e-02 1.233682855963706970e-01
2281 9.930447489023208618e-02 8.154763281345367432e-02 1.220484599471092224e-01
2282 9.781624376773834229e-02 7.901322096586227417e-02 1.195202544331550598e-01
2283 1.003612652420997620e-01 7.754283398389816284e-02 1.201128661632537842e-01
2284 9.967581927776336670e-02 8.257595449686050415e-02 1.264402419328689575e-01
2285 9.927298873662948608e-02 7.964138686656951904e-02 1.257976740598678589e-01
2286 9.855301678180694580e-02 7.819800078868865967e-02 1.236558407545089722e-01
2287 9.979733079671859741e-02 8.165197819471359253e-02 1.269818097352981567e-01
2288 1.012293845415115356e-01 8.160336315631866455e-02 1.231364086270332336e-01
2289 9.877920150756835938e-02 8.114708214998245239e-02 1.304097175598144531e-01
2290 9.914457798004150391e-02 8.065479248762130737e-02 1.294493973255157471e-01
2291 9.962154924869537354e-02 8.025379478931427002e-02 1.338367462158203125e-01
2292 9.802801907062530518e-02 8.195814490318298340e-02 1.217097267508506775e-01
2293 9.870022535324096680e-02 8.421160280704498291e-02 1.207944899797439575e-01
2294 9.816109389066696167e-02 8.114256709814071655e-02 1.183843910694122314e-01
2295 9.745379537343978882e-02 7.826070487499237061e-02 1.226250305771827698e-01
2296 9.826073050498962402e-02 7.873724400997161865e-02 1.336483210325241089e-01
2297 9.811834245920181274e-02 8.222675323486328125e-02 1.227445527911186218e-01
2298 9.745080769062042236e-02 8.276716619729995728e-02 1.205631941556930542e-01
2299 9.828533977270126343e-02 7.750649750232696533e-02 1.205407828092575073e-01
2300 9.679144620895385742e-02 7.855863869190216064e-02 1.170121654868125916e-01
2301 9.676905721426010132e-02 8.559329807758331299e-02 1.185483261942863464e-01
2302 9.728844463825225830e-02 8.282706141471862793e-02 1.204565092921257019e-01
2303 9.692466259002685547e-02 7.524352520704269409e-02 1.184516921639442444e-01
2304 9.618377685546875000e-02 7.476158440113067627e-02 1.179769188165664673e-01
2305 9.911640733480453491e-02 8.056466281414031982e-02 1.169995069503784180e-01
2306 9.831367433071136475e-02 8.161783218383789062e-02 1.253563463687896729e-01
2307 9.879045188426971436e-02 8.132646977901458740e-02 1.265262961387634277e-01
2308 9.724716842174530029e-02 8.232247084379196167e-02 1.167300716042518616e-01
2309 9.893910586833953857e-02 8.022745698690414429e-02 1.245438680052757263e-01
2310 9.561759233474731445e-02 7.964953035116195679e-02 1.153022274374961853e-01
2311 9.716702252626419067e-02 7.965919375419616699e-02 1.242838427424430847e-01
2312 9.827279299497604370e-02 7.970302551984786987e-02 1.237889155745506287e-01
2313 9.868735074996948242e-02 8.298290520906448364e-02 1.272937506437301636e-01
2314 1.004317626357078552e-01 7.952225953340530396e-02 1.377356499433517456e-01
2315 1.012969166040420532e-01 8.400730788707733154e-02 1.323656290769577026e-01
2316 9.866496175527572632e-02 8.076443523168563843e-02 1.228233352303504944e-01
2317 9.854937344789505005e-02 8.153636008501052856e-02 1.161512285470962524e-01
2318 9.984867274761199951e-02 7.636646181344985962e-02 1.198002323508262634e-01
2319 9.911481291055679321e-02 7.763915508985519409e-02 1.146552413702011108e-01
2320 9.859545528888702393e-02 8.201238512992858887e-02 1.243550106883049011e-01
2321 9.868603944778442383e-02 8.454786986112594604e-02 1.172131225466728210e-01
2322 9.835283458232879639e-02 8.524575829505920410e-02 1.167985424399375916e-01
2323 9.957559406757354736e-02 8.560539782047271729e-02 1.248056814074516296e-01
2324 9.843207895755767822e-02 7.673040777444839478e-02 1.214651241898536682e-01
2325 9.758438169956207275e-02 8.258292078971862793e-02 1.155079081654548645e-01
2326 9.573137015104293823e-02 7.425465434789657593e-02 1.139883324503898621e-01
2327 9.727416187524795532e-02 7.547421753406524658e-02 1.195048317313194275e-01
2328 9.878137707710266113e-02 7.842110097408294678e-02 1.219602376222610474e-01
2329 9.865191578865051270e-02 7.910804450511932373e-02 1.198701336979866028e-01
2330 9.657958149909973145e-02 7.947000116109848022e-02 1.151570230722427368e-01
2331 9.646411240100860596e-02 7.359552383422851562e-02 1.180465146899223328e-01
2332 9.584114700555801392e-02 7.838290184736251831e-02 1.183203905820846558e-01
2333 9.745025634765625000e-02 7.954884320497512817e-02 1.172398254275321960e-01
2334 9.791074693202972412e-02 7.809423655271530151e-02 1.152963489294052124e-01
2335 9.648881852626800537e-02 8.130647242069244385e-02 1.112136617302894592e-01
2336 9.636197239160537720e-02 7.872506976127624512e-02 1.123958602547645569e-01
2337 9.581000357866287231e-02 7.742080092430114746e-02 1.182513460516929626e-01
2338 9.727133810520172119e-02 7.638812065124511719e-02 1.367875635623931885e-01
2339 9.922611713409423828e-02 7.791037857532501221e-02 1.248158067464828491e-01
2340 9.741659462451934814e-02 7.560236752033233643e-02 1.144107356667518616e-01
2341 9.688158333301544189e-02 7.789419591426849365e-02 1.169717162847518921e-01
2342 9.704487025737762451e-02 8.126790076494216919e-02 1.165125221014022827e-01
2343 9.739367663860321045e-02 7.563149929046630859e-02 1.166726052761077881e-01
2344 9.686378389596939087e-02 7.545103877782821655e-02 1.152690723538398743e-01
2345 9.627046436071395874e-02 7.507070153951644897e-02 1.143444553017616272e-01
2346 9.667813032865524292e-02 7.801274955272674561e-02 1.190298050642013550e-01
2347 9.497825056314468384e-02 7.842440903186798096e-02 1.148101910948753357e-01
2348 9.668950736522674561e-02 7.905755192041397095e-02 1.172291934490203857e-01
2349 9.668020159006118774e-02 7.755392044782638550e-02 1.192241162061691284e-01
2350 9.675163775682449341e-02 7.576117664575576782e-02 1.150100901722908020e-01
2351 9.571980684995651245e-02 7.646030932664871216e-02 1.169750690460205078e-01
2352 9.594444930553436279e-02 7.261247932910919189e-02 1.175616607069969177e-01
2353 9.622904658317565918e-02 7.758069038391113281e-02 1.193130165338516235e-01
2354 9.550686925649642944e-02 7.588589936494827271e-02 1.153531447052955627e-01
2355 9.592391550540924072e-02 7.705133408308029175e-02 1.111799702048301697e-01
2356 9.525983035564422607e-02 7.431872934103012085e-02 1.151419728994369507e-01
2357 9.534142911434173584e-02 7.654053717851638794e-02 1.172982975840568542e-01
2358 9.505055844783782959e-02 7.559787482023239136e-02 1.210709065198898315e-01
2359 9.601626545190811157e-02 7.607404887676239014e-02 1.138896122574806213e-01
2360 9.400597959756851196e-02 7.439746707677841187e-02 1.238054409623146057e-01
2361 9.515099227428436279e-02 7.590936869382858276e-02 1.201622188091278076e-01
2362 9.740398824214935303e-02 7.932707667350769043e-02 1.198141127824783325e-01
2363 9.365446865558624268e-02 7.117725908756256104e-02 1.157334297895431519e-01
2364 9.402739256620407104e-02 7.537216693162918091e-02 1.130506023764610291e-01
2365 9.562566876411437988e-02 7.491993904113769531e-02 1.244342178106307983e-01
2366 9.612796455621719360e-02 7.519826292991638184e-02 1.204015240073204041e-01
2367 9.429805725812911987e-02 7.199080288410186768e-02 1.152508258819580078e-01
2368 9.476284682750701904e-02 7.859854400157928467e-02 1.155130714178085327e-01
2369 9.542580693960189819e-02 8.051094412803649902e-02 1.201602965593338013e-01
2370 9.381730109453201294e-02 7.260145992040634155e-02 1.165061295032501221e-01
2371 9.467951953411102295e-02 7.423479855060577393e-02 1.118558943271636963e-01
2372 9.583797305822372437e-02 7.537008821964263916e-02 1.178428828716278076e-01
2373 9.683883935213088989e-02 8.133646845817565918e-02 1.175279542803764343e-01
2374 9.680107235908508301e-02 7.926945388317108154e-02 1.234151497483253479e-01
2375 9.554412215948104858e-02 7.698387652635574341e-02 1.180547550320625305e-01
2376 9.702704101800918579e-02 8.120174705982208252e-02 1.214152649044990540e-01
2377 9.560443460941314697e-02 8.065427094697952271e-02 1.145537570118904114e-01
2378 9.405918419361114502e-02 7.453727722167968750e-02 1.130585372447967529e-01
2379 9.622134268283843994e-02 7.785039395093917847e-02 1.166790202260017395e-01
2380 9.552074223756790161e-02 7.944533228874206543e-02 1.154687553644180298e-01
2381 9.487073868513107300e-02 7.741497457027435303e-02 1.120745837688446045e-01
2382 9.635077416896820068e-02 7.214158028364181519e-02 1.208980381488800049e-01
2383 9.526553004980087280e-02 7.239702343940734863e-02 1.181791350245475769e-01
2384 9.343175590038299561e-02 7.747627794742584229e-02 1.126334145665168762e-01
2385 9.384818375110626221e-02 7.407773286104202271e-02 1.155158355832099915e-01
2386 9.172356128692626953e-02 6.762611865997314453e-02 1.126275882124900818e-01
2387 9.578679502010345459e-02 7.469129562377929688e-02 1.141726151108741760e-01
2388 9.557223320007324219e-02 7.173088192939758301e-02 1.191138699650764465e-01
2389 9.592688083648681641e-02 7.923117280006408691e-02 1.146650761365890503e-01
2390 9.626580774784088135e-02 7.963307946920394897e-02 1.164749339222908020e-01
2391 9.405686706304550171e-02 7.604034990072250366e-02 1.117627844214439392e-01
2392 9.099720418453216553e-02 7.601485401391983032e-02 1.107186153531074524e-01
2393 9.293753653764724731e-02 7.475641369819641113e-02 1.154702380299568176e-01
2394 9.294755756855010986e-02 7.033052295446395874e-02 1.113579273223876953e-01
2395 9.309469163417816162e-02 7.785655558109283447e-02 1.115508526563644409e-01
2396 9.600263833999633789e-02 7.915463298559188843e-02 1.222727000713348389e-01
2397 9.738638252019882202e-02 8.094616979360580444e-02 1.237225830554962158e-01
2398 9.539101272821426392e-02 7.694384455680847168e-02 1.235590502619743347e-01
2399 9.410353749990463257e-02 7.392580807209014893e-02 1.270499676465988159e-01
2400 9.448128938674926758e-02 7.921122014522552490e-02 1.162049844861030579e-01
2401 9.321124851703643799e-02 7.524345815181732178e-02 1.186413690447807312e-01
2402 9.448806941509246826e-02 7.847654819488525391e-02 1.191751733422279358e-01
2403 9.388618916273117065e-02 7.862360030412673950e-02 1.165971755981445312e-01
2404 9.356497228145599365e-02 7.288320362567901611e-02 1.117361411452293396e-01
2405 9.231836348772048950e-02 7.815863192081451416e-02 1.138817295432090759e-01
2406 9.383507072925567627e-02 7.786032557487487793e-02 1.153544411063194275e-01
2407 9.637759625911712646e-02 7.911939918994903564e-02 1.189051494002342224e-01
2408 9.561957418918609619e-02 7.507873326539993286e-02 1.185284703969955444e-01
2409 9.606511890888214111e-02 7.289280742406845093e-02 1.182234212756156921e-01
2410 9.443517029285430908e-02 7.173852622509002686e-02 1.156161278486251831e-01
2411 9.354059398174285889e-02 7.044796645641326904e-02 1.143702790141105652e-01
2412 9.364578872919082642e-02 7.206485420465469360e-02 1.189025789499282837e-01
2413 9.264570474624633789e-02 7.101041823625564575e-02 1.132639944553375244e-01
2414 9.243018925189971924e-02 7.060130685567855835e-02 1.110349670052528381e-01
2415 9.469608962535858154e-02 6.975170969963073730e-02 1.184577122330665588e-01
2416 9.448008239269256592e-02 7.043918222188949585e-02 1.178271323442459106e-01
2417 9.467593580484390259e-02 7.538782060146331787e-02 1.131457909941673279e-01
2418 9.451290965080261230e-02 7.636734843254089355e-02 1.156629472970962524e-01
2419 9.343692660331726074e-02 7.374664396047592163e-02 1.123975887894630432e-01
2420 9.303376823663711548e-02 6.761272996664047241e-02 1.191715970635414124e-01
2421 9.521215409040451050e-02 7.241516560316085815e-02 1.181913837790489197e-01
2422 9.661587327718734741e-02 7.259173691272735596e-02 1.188805103302001953e-01
2423 9.641103446483612061e-02 6.870480626821517944e-02 1.311825364828109741e-01
2424 9.470182657241821289e-02 7.552969455718994141e-02 1.203183308243751526e-01
2425 9.339766204357147217e-02 7.145561277866363525e-02 1.188841834664344788e-01
2426 9.255664050579071045e-02 7.078608125448226929e-02 1.110341176390647888e-01
2427 9.431657940149307251e-02 7.363863289356231689e-02 1.233434006571769714e-01
2428 9.349803626537322998e-02 7.295072078704833984e-02 1.138627529144287109e-01
2429 9.316782653331756592e-02 7.596161216497421265e-02 1.105597987771034241e-01
2430 9.366199374198913574e-02 7.654889672994613647e-02 1.129950657486915588e-01
2431 9.333143383264541626e-02 7.220973819494247437e-02 1.165012493729591370e-01
2432 9.235672652721405029e-02 7.382351905107498169e-02 1.069277226924896240e-01
2433 9.314654767513275146e-02 7.741395384073257446e-02 1.145699769258499146e-01
2434 9.486676752567291260e-02 7.724659889936447144e-02 1.142654269933700562e-01
2435 9.471005201339721680e-02 8.014248311519622803e-02 1.138253211975097656e-01
2436 9.456891566514968872e-02 6.804509460926055908e-02 1.137257069349288940e-01
2437 9.382692724466323853e-02 7.151462137699127197e-02 1.146402433514595032e-01
2438 9.461317211389541626e-02 7.019645720720291138e-02 1.174958199262619019e-01
2439 9.462448209524154663e-02 7.513995468616485596e-02 1.174726784229278564e-01
2440 9.460585564374923706e-02 8.094207197427749634e-02 1.167209595441818237e-01
2441 9.497459232807159424e-02 7.752016931772232056e-02 1.146517470479011536e-01
2442 9.409965574741363525e-02 7.899709045886993408e-02 1.166580617427825928e-01
2443 9.497632086277008057e-02 7.732192426919937134e-02 1.269915550947189331e-01
2444 9.401577711105346680e-02 7.590711116790771484e-02 1.179898306727409363e-01
2445 9.208606928586959839e-02 7.697208970785140991e-02 1.243051812052726746e-01
2446 9.334629774093627930e-02 7.865680009126663208e-02 1.238896846771240234e-01
2447 9.481465071439743042e-02 7.620225101709365845e-02 1.157808303833007812e-01
2448 9.249152243137359619e-02 7.167587429285049438e-02 1.113226860761642456e-01
2449 9.147945046424865723e-02 7.305184006690979004e-02 1.157406046986579895e-01
2450 9.425948560237884521e-02 7.574959099292755127e-02 1.151786819100379944e-01
2451 9.364145249128341675e-02 7.418737560510635376e-02 1.158153563737869263e-01
2452 9.080167114734649658e-02 7.259247452020645142e-02 1.096091419458389282e-01
2453 9.069368988275527954e-02 7.453797757625579834e-02 1.097498089075088501e-01
2454 9.405133873224258423e-02 7.374063134193420410e-02 1.216928511857986450e-01
2455 9.262279421091079712e-02 7.755775004625320435e-02 1.204475238919258118e-01
2456 9.212921559810638428e-02 7.714602351188659668e-02 1.091301441192626953e-01
2457 9.283930808305740356e-02 7.877390831708908081e-02 1.105130985379219055e-01
2458 9.159235656261444092e-02 7.842710614204406738e-02 1.069164201617240906e-01
2459 9.481940418481826782e-02 7.956199347972869873e-02 1.135001182556152344e-01
2460 9.379105269908905029e-02 7.996323704719543457e-02 1.083784550428390503e-01
2461 9.462966024875640869e-02 7.659324258565902710e-02 1.142004504799842834e-01
2462 9.208671748638153076e-02 7.380673289299011230e-02 1.095450073480606079e-01
2463 9.410518407821655273e-02 8.019677549600601196e-02 1.204934269189834595e-01
2464 9.312932193279266357e-02 7.659299671649932861e-02 1.196458339691162109e-01
2465 9.178026765584945679e-02 7.630195468664169312e-02 1.135436221957206726e-01
2466 9.130242466926574707e-02 7.667978107929229736e-02 1.145260632038116455e-01
2467 9.418978542089462280e-02 7.686994224786758423e-02 1.114496737718582153e-01
2468 9.136014431715011597e-02 7.475269585847854614e-02 1.176789849996566772e-01
2469 9.432087093591690063e-02 8.034160733222961426e-02 1.201023384928703308e-01
2470 9.495867788791656494e-02 7.604669034481048584e-02 1.285862475633621216e-01
2471 9.488995373249053955e-02 7.849869877099990845e-02 1.239081248641014099e-01
2472 9.400296211242675781e-02 7.498230040073394775e-02 1.195660829544067383e-01
2473 9.439164400100708008e-02 7.797165215015411377e-02 1.146573200821876526e-01
2474 9.528698772192001343e-02 7.378126680850982666e-02 1.172872409224510193e-01
2475 9.287226200103759766e-02 7.384666800498962402e-02 1.159975677728652954e-01
2476 9.500406682491302490e-02 7.427010685205459595e-02 1.142475157976150513e-01
2477 9.211196005344390869e-02 7.162758708000183105e-02 1.107028648257255554e-01
2478 9.088514000177383423e-02 6.926012039184570312e-02 1.129870563745498657e-01
2479 9.242018312215805054e-02 7.463641464710235596e-02 1.135108172893524170e-01
2480 9.215983003377914429e-02 7.391539961099624634e-02 1.093227714300155640e-01
2481 9.202092885971069336e-02 7.839730381965637207e-02 1.063591167330741882e-01
2482 9.145514667034149170e-02 7.719202339649200439e-02 1.106437444686889648e-01
2483 9.294899553060531616e-02 7.599226385354995728e-02 1.165494099259376526e-01
2484 9.310971200466156006e-02 7.498946040868759155e-02 1.137240231037139893e-01
2485 9.118180721998214722e-02 7.286186516284942627e-02 1.141278892755508423e-01
2486 9.412759542465209961e-02 7.030078023672103882e-02 1.301159560680389404e-01
2487 9.358439594507217407e-02 7.332822680473327637e-02 1.335043311119079590e-01
2488 9.309698641300201416e-02 7.509621232748031616e-02 1.134249493479728699e-01
2489 9.312120825052261353e-02 7.521124184131622314e-02 1.106386333703994751e-01
2490 9.083285182714462280e-02 7.636639475822448730e-02 1.059633120894432068e-01
2491 9.057638049125671387e-02 7.550786435604095459e-02 1.082585528492927551e-01
2492 9.263832122087478638e-02 7.642683386802673340e-02 1.107753440737724304e-01
2493 9.094981849193572998e-02 7.628434151411056519e-02 1.080720424652099609e-01
2494 9.303323179483413696e-02 7.375519722700119019e-02 1.101435497403144836e-01
2495 9.298548847436904907e-02 6.848510354757308960e-02 1.126967296004295349e-01
2496 9.238322824239730835e-02 7.049097865819931030e-02 1.081946864724159241e-01
2497 9.173709899187088013e-02 7.254125922918319702e-02 1.082785278558731079e-01
2498 9.139357507228851318e-02 7.044343650341033936e-02 1.088546738028526306e-01
2499 9.219749271869659424e-02 7.737597823143005371e-02 1.076127663254737854e-01
2500 9.210605174303054810e-02 7.471192628145217896e-02 1.172245964407920837e-01
2501 9.139014780521392822e-02 7.235240936279296875e-02 1.094623431563377380e-01
2502 9.497036039829254150e-02 7.359013706445693970e-02 1.111524254083633423e-01
2503 9.249041229486465454e-02 7.405328750610351562e-02 1.115657612681388855e-01
2504 9.098714590072631836e-02 7.417453080415725708e-02 1.126434728503227234e-01
2505 9.037476032972335815e-02 7.096911221742630005e-02 1.192013919353485107e-01
2506 9.027059376239776611e-02 7.472366839647293091e-02 1.119987294077873230e-01
2507 8.984341472387313843e-02 7.223374396562576294e-02 1.128790676593780518e-01
2508 9.137325733900070190e-02 7.437101751565933228e-02 1.125243827700614929e-01
2509 9.276385605335235596e-02 7.579793781042098999e-02 1.165642812848091125e-01
2510 9.289886802434921265e-02 7.764433324337005615e-02 1.222430691123008728e-01
2511 9.249134361743927002e-02 7.384004443883895874e-02 1.183113902807235718e-01
2512 9.427364170551300049e-02 7.488255202770233154e-02 1.180123612284660339e-01
2513 9.334454685449600220e-02 7.364157587289810181e-02 1.196294724941253662e-01
2514 8.911278098821640015e-02 6.751912087202072144e-02 1.155607923865318298e-01
2515 8.988248556852340698e-02 6.769860535860061646e-02 1.159461364150047302e-01
2516 9.022380411624908447e-02 7.332076877355575562e-02 1.082808077335357666e-01
2517 8.812920749187469482e-02 7.621090859174728394e-02 1.034406498074531555e-01
2518 9.014933556318283081e-02 7.125234603881835938e-02 1.109708920121192932e-01
2519 8.959354460239410400e-02 7.309870421886444092e-02 1.106075793504714966e-01
2520 8.919785916805267334e-02 7.266385108232498169e-02 1.102576926350593567e-01
2521 8.842279762029647827e-02 7.081373780965805054e-02 1.077758446335792542e-01
2522 9.049983322620391846e-02 7.171300053596496582e-02 1.065274700522422791e-01
2523 9.293724596500396729e-02 7.693576812744140625e-02 1.133574545383453369e-01
2524 9.148551523685455322e-02 7.280725985765457153e-02 1.136856824159622192e-01
2525 8.970648050308227539e-02 7.166533917188644409e-02 1.106176078319549561e-01
2526 9.146220982074737549e-02 7.007946819067001343e-02 1.274729669094085693e-01
2527 9.129814058542251587e-02 7.393635064363479614e-02 1.139579489827156067e-01
2528 9.222768247127532959e-02 7.244028896093368530e-02 1.104745045304298401e-01
2529 9.211753308773040771e-02 7.013891637325286865e-02 1.165645048022270203e-01
2530 9.152243286371231079e-02 7.122592628002166748e-02 1.107141301035881042e-01
2531 9.134394675493240356e-02 7.155591994524002075e-02 1.067387312650680542e-01
2532 9.328619390726089478e-02 7.387889921665191650e-02 1.098849475383758545e-01
2533 9.263743460178375244e-02 7.198689877986907959e-02 1.127017065882682800e-01
2534 9.247987717390060425e-02 7.598546147346496582e-02 1.099367961287498474e-01
2535 9.273332357406616211e-02 7.612957805395126343e-02 1.158879622817039490e-01
2536 9.292919188737869263e-02 7.071921974420547485e-02 1.167537495493888855e-01
2537 9.039267152547836304e-02 7.450301200151443481e-02 1.105277687311172485e-01
2538 9.012047946453094482e-02 7.170239090919494629e-02 1.095327883958816528e-01
2539 8.843191713094711304e-02 7.207242399454116821e-02 1.084143966436386108e-01
2540 9.028001874685287476e-02 7.707440108060836792e-02 1.046104431152343750e-01
2541 9.045640379190444946e-02 7.620108872652053833e-02 1.057271808385848999e-01
2542 8.931872993707656860e-02 7.447799295186996460e-02 1.063385382294654846e-01
2543 9.204419702291488647e-02 7.601901143789291382e-02 1.121968254446983337e-01
2544 8.972634375095367432e-02 7.372368872165679932e-02 1.061358377337455750e-01
2545 9.068827331066131592e-02 7.253997772932052612e-02 1.137154772877693176e-01
2546 9.064253419637680054e-02 7.021072506904602051e-02 1.122361049056053162e-01
2547 9.179846942424774170e-02 7.131645083427429199e-02 1.112516447901725769e-01
2548 9.085397422313690186e-02 6.909807771444320679e-02 1.176379024982452393e-01
2549 9.142050892114639282e-02 7.037644088268280029e-02 1.127032116055488586e-01
2550 8.990676701068878174e-02 7.205549627542495728e-02 1.118952929973602295e-01
2551 9.165136516094207764e-02 7.554187625646591187e-02 1.105196624994277954e-01
2552 9.051176160573959351e-02 7.296912372112274170e-02 1.058530509471893311e-01
2553 9.105229377746582031e-02 7.425127923488616943e-02 1.189942657947540283e-01
2554 9.027187526226043701e-02 7.188925892114639282e-02 1.154704168438911438e-01
2555 9.039733558893203735e-02 7.173550873994827271e-02 1.129531189799308777e-01
2556 9.061299264430999756e-02 7.355270534753799438e-02 1.103400364518165588e-01
2557 9.319651871919631958e-02 7.779488712549209595e-02 1.160878837108612061e-01
2558 9.364677965641021729e-02 7.348445057868957520e-02 1.157062500715255737e-01
2559 9.199894964694976807e-02 7.265501469373703003e-02 1.109912544488906860e-01
2560 9.036876261234283447e-02 7.467440515756607056e-02 1.072237938642501831e-01
2561 8.986530452966690063e-02 6.884802132844924927e-02 1.097263470292091370e-01
2562 9.134962409734725952e-02 7.066499441862106323e-02 1.178269237279891968e-01
2563 9.183143079280853271e-02 7.455696910619735718e-02 1.095576733350753784e-01
2564 9.087257087230682373e-02 7.255434244871139526e-02 1.103303432464599609e-01
2565 9.028004109859466553e-02 6.837201118469238281e-02 1.086198538541793823e-01
2566 9.076362848281860352e-02 7.065007835626602173e-02 1.109228283166885376e-01
2567 9.057462215423583984e-02 6.749919056892395020e-02 1.148709505796432495e-01
2568 9.032985568046569824e-02 6.841014325618743896e-02 1.190254762768745422e-01
2569 9.022194892168045044e-02 6.552986800670623779e-02 1.160356998443603516e-01
2570 9.010965377092361450e-02 6.991429626941680908e-02 1.123319193720817566e-01
2571 8.795078098773956299e-02 6.460307538509368896e-02 1.076401770114898682e-01
2572 8.841168135404586792e-02 6.955625116825103760e-02 1.058690100908279419e-01
2573 8.793918788433074951e-02 7.189844548702239990e-02 1.068970412015914917e-01
2574 9.110666811466217041e-02 6.878999620676040649e-02 1.064482405781745911e-01
2575 9.001238644123077393e-02 7.154480367898941040e-02 1.043720245361328125e-01
2576 9.016356617212295532e-02 7.069390267133712769e-02 1.084065064787864685e-01
2577 9.095862507820129395e-02 7.125445455312728882e-02 1.112563908100128174e-01
2578 8.875570446252822876e-02 7.077951729297637939e-02 1.052487045526504517e-01
2579 8.951453119516372681e-02 6.934759020805358887e-02 1.121742874383926392e-01
2580 8.925841748714447021e-02 6.644539535045623779e-02 1.089188680052757263e-01
2581 8.822986483573913574e-02 7.076667249202728271e-02 1.087775677442550659e-01
2582 8.825487643480300903e-02 7.167218625545501709e-02 1.045783832669258118e-01
2583 8.839002251625061035e-02 6.887400895357131958e-02 1.023026257753372192e-01
2584 8.942072093486785889e-02 6.781394034624099731e-02 1.096999719738960266e-01
2585 8.769194781780242920e-02 6.832912564277648926e-02 1.077213436365127563e-01
2586 8.953056484460830688e-02 7.104433327913284302e-02 1.056769341230392456e-01
2587 9.021249413490295410e-02 7.020863145589828491e-02 1.076883003115653992e-01
2588 9.197552502155303955e-02 6.921949982643127441e-02 1.068913787603378296e-01
2589 9.058087319135665894e-02 7.086230814456939697e-02 1.063699275255203247e-01
2590 8.834757655858993530e-02 7.037789374589920044e-02 1.060170233249664307e-01
2591 8.951021730899810791e-02 6.676828116178512573e-02 1.101230457425117493e-01
2592 8.998982608318328857e-02 7.192562520503997803e-02 1.088931187987327576e-01
2593 9.266310930252075195e-02 7.212052494287490845e-02 1.157238185405731201e-01
2594 8.792573958635330200e-02 6.959582865238189697e-02 1.042817458510398865e-01
2595 8.732310682535171509e-02 6.813058257102966309e-02 1.088842004537582397e-01
2596 8.937198668718338013e-02 6.905949860811233521e-02 1.194280907511711121e-01
2597 9.227563440799713135e-02 7.135642319917678833e-02 1.357706934213638306e-01
2598 8.958525955677032471e-02 7.459557801485061646e-02 1.180492565035820007e-01
2599 8.903643488883972168e-02 7.385974377393722534e-02 1.148056313395500183e-01
2600 8.905409276485443115e-02 6.645520031452178955e-02 1.122737973928451538e-01
2601 9.074238687753677368e-02 6.813000142574310303e-02 1.152607724070549011e-01
2602 8.726187050342559814e-02 6.361220031976699829e-02 1.068341434001922607e-01
2603 8.865261077880859375e-02 6.934577971696853638e-02 1.108837425708770752e-01
2604 8.971212804317474365e-02 6.948323547840118408e-02 1.068359687924385071e-01
2605 8.766894042491912842e-02 6.948061287403106689e-02 1.103024184703826904e-01
2606 8.987455815076828003e-02 7.452323287725448608e-02 1.031162366271018982e-01
2607 9.081310033798217773e-02 7.248850166797637939e-02 1.067878082394599915e-01
2608 9.145234525203704834e-02 7.106227427721023560e-02 1.076776832342147827e-01
2609 8.933357149362564087e-02 6.768811494112014771e-02 1.142370998859405518e-01
2610 8.869617432355880737e-02 6.877746433019638062e-02 1.048566550016403198e-01
2611 8.801965415477752686e-02 6.682180613279342651e-02 1.057564318180084229e-01
2612 9.037818759679794312e-02 7.000109553337097168e-02 1.146463677287101746e-01
2613 8.885975927114486694e-02 6.737836450338363647e-02 1.109314635396003723e-01
2614 8.962743729352951050e-02 6.976379454135894775e-02 1.086601912975311279e-01
2615 8.975191414356231689e-02 6.583232432603836060e-02 1.166093796491622925e-01
2616 9.041004627943038940e-02 7.302908599376678467e-02 1.131086796522140503e-01
2617 9.007506817579269409e-02 7.021773606538772583e-02 1.093134731054306030e-01
2618 8.907774090766906738e-02 6.996499747037887573e-02 1.083762571215629578e-01
2619 8.998765051364898682e-02 6.787045300006866455e-02 1.084205806255340576e-01
2620 8.845792710781097412e-02 6.829199939966201782e-02 1.037425696849822998e-01
2621 8.933296799659729004e-02 6.827254593372344971e-02 1.088681668043136597e-01
2622 9.120158851146697998e-02 6.793045997619628906e-02 1.090603172779083252e-01
2623 9.030431509017944336e-02 7.158438116312026978e-02 1.080996245145797729e-01
2624 8.899070322513580322e-02 7.170283049345016479e-02 1.036138907074928284e-01
2625 8.772037923336029053e-02 6.856875121593475342e-02 1.097221523523330688e-01
2626 8.718370646238327026e-02 6.543441861867904663e-02 1.042551696300506592e-01
2627 8.764122426509857178e-02 6.837134063243865967e-02 1.022161766886711121e-01
2628 8.999548852443695068e-02 6.906835734844207764e-02 1.088671311736106873e-01
2629 8.890113234519958496e-02 7.212177664041519165e-02 1.064013391733169556e-01
2630 8.778490871191024780e-02 7.222427427768707275e-02 1.041836664080619812e-01
2631 8.951634168624877930e-02 6.645301729440689087e-02 1.168265193700790405e-01
2632 8.839257061481475830e-02 7.136967778205871582e-02 1.080762073397636414e-01
2633 8.959254622459411621e-02 7.347033917903900146e-02 1.068265512585639954e-01
2634 8.833949267864227295e-02 6.902470439672470093e-02 1.083503216505050659e-01
2635 8.841045945882797241e-02 6.987710297107696533e-02 1.073224842548370361e-01
2636 8.757238090038299561e-02 6.918811053037643433e-02 1.075796112418174744e-01
2637 8.797339349985122681e-02 7.071577757596969604e-02 1.052520051598548889e-01
2638 8.835482597351074219e-02 7.472398877143859863e-02 1.014113724231719971e-01
2639 8.720968663692474365e-02 7.100800424814224243e-02 1.062994524836540222e-01
2640 8.924587070941925049e-02 7.425818592309951782e-02 1.130313873291015625e-01
2641 8.693756163120269775e-02 7.143902778625488281e-02 1.070919856429100037e-01
2642 8.878020942211151123e-02 7.171675562858581543e-02 1.097068339586257935e-01
2643 8.902762830257415771e-02 6.552890688180923462e-02 1.056172326207160950e-01
2644 9.024809300899505615e-02 6.744042783975601196e-02 1.106077358126640320e-01
2645 8.865904808044433594e-02 6.707779318094253540e-02 1.084237471222877502e-01
2646 8.642335236072540283e-02 6.603162735700607300e-02 1.030432134866714478e-01
2647 8.742906153202056885e-02 6.970551609992980957e-02 1.050214469432830811e-01
2648 8.581420034170150757e-02 7.106137275695800781e-02 1.021127328276634216e-01
2649 8.852735906839370728e-02 6.699718534946441650e-02 1.052359268069267273e-01
2650 8.921419084072113037e-02 6.926680356264114380e-02 1.095039993524551392e-01
2651 8.914316445589065552e-02 7.094549387693405151e-02 1.061253100633621216e-01
2652 8.774273097515106201e-02 6.960121542215347290e-02 1.001970544457435608e-01
2653 8.771006762981414795e-02 7.006638497114181519e-02 1.050071567296981812e-01
2654 8.822546899318695068e-02 6.950033456087112427e-02 1.075244769454002380e-01
2655 8.741214871406555176e-02 6.513293832540512085e-02 1.051690876483917236e-01
2656 8.863866329193115234e-02 6.236303597688674927e-02 1.077783852815628052e-01
2657 8.742142468690872192e-02 6.769061088562011719e-02 1.085006520152091980e-01
2658 8.563631027936935425e-02 6.934174150228500366e-02 1.052151173353195190e-01
2659 8.719321340322494507e-02 6.642140448093414307e-02 1.045399978756904602e-01
2660 8.985805511474609375e-02 7.000534236431121826e-02 1.068113595247268677e-01
2661 8.852157741785049438e-02 6.581576168537139893e-02 1.092231571674346924e-01
2662 8.785201609134674072e-02 6.234567984938621521e-02 1.078547909855842590e-01
2663 8.717940747737884521e-02 7.251961529254913330e-02 1.029959991574287415e-01
2664 8.819554001092910767e-02 7.075028121471405029e-02 1.066256910562515259e-01
2665 8.793954551219940186e-02 6.669507175683975220e-02 1.105643883347511292e-01
2666 8.856374025344848633e-02 6.629011034965515137e-02 1.120493039488792419e-01
2667 8.894370496273040771e-02 6.910896301269531250e-02 1.096417233347892761e-01
2668 8.744906634092330933e-02 6.756256520748138428e-02 1.055543422698974609e-01
2669 8.740057051181793213e-02 7.081732153892517090e-02 1.045415848493576050e-01
2670 9.012912213802337646e-02 6.857401877641677856e-02 1.228761225938796997e-01
2671 8.845825493335723877e-02 7.367143779993057251e-02 1.093841642141342163e-01
2672 8.631244301795959473e-02 6.626118719577789307e-02 1.066946163773536682e-01
2673 8.556153625249862671e-02 6.772428005933761597e-02 1.046985909342765808e-01
2674 8.542151749134063721e-02 6.762716174125671387e-02 1.009185761213302612e-01
2675 8.695597946643829346e-02 6.985294818878173828e-02 1.077174022793769836e-01
2676 8.842989057302474976e-02 6.992240995168685913e-02 1.122897937893867493e-01
2677 8.970000594854354858e-02 6.833592802286148071e-02 1.115616783499717712e-01
2678 8.899958431720733643e-02 6.827020645141601562e-02 1.074470505118370056e-01
2679 8.895692229270935059e-02 7.545730471611022949e-02 1.102543845772743225e-01
2680 8.816377818584442139e-02 7.201296836137771606e-02 1.111745983362197876e-01
2681 8.666174113750457764e-02 6.879275292158126831e-02 1.056225374341011047e-01
2682 8.769340813159942627e-02 7.005093991756439209e-02 1.049293279647827148e-01
2683 8.805708587169647217e-02 7.112957537174224854e-02 1.082534417510032654e-01
2684 8.970278501510620117e-02 6.943537294864654541e-02 1.104876250028610229e-01
2685 8.706370741128921509e-02 6.386116147041320801e-02 1.086927950382232666e-01
2686 8.811856806278228760e-02 6.267495453357696533e-02 1.113448888063430786e-01
2687 8.624698966741561890e-02 6.412512809038162231e-02 1.076415032148361206e-01
2688 8.645845204591751099e-02 6.632030755281448364e-02 1.036379784345626831e-01
2689 8.544996380805969238e-02 6.589977443218231201e-02 1.016905829310417175e-01
2690 8.576334267854690552e-02 6.436514109373092651e-02 1.055262312293052673e-01
2691 8.669509738683700562e-02 6.664630025625228882e-02 1.059928610920906067e-01
2692 8.596755564212799072e-02 6.265582144260406494e-02 1.084058135747909546e-01
2693 8.789336681365966797e-02 6.553921848535537720e-02 1.156636252999305725e-01
2694 8.632764965295791626e-02 6.828626245260238647e-02 1.055708229541778564e-01
2695 8.479377627372741699e-02 6.600742787122726440e-02 9.846150130033493042e-02
2696 8.734329044818878174e-02 7.275397330522537231e-02 1.009480431675910950e-01
2697 8.530785888433456421e-02 6.825304776430130005e-02 9.986064583063125610e-02
2698 8.646203577518463135e-02 7.306323945522308350e-02 1.007624417543411255e-01
2699 8.607480674982070923e-02 6.860233843326568604e-02 9.846731275320053101e-02
2700 8.895520865917205811e-02 6.913685053586959839e-02 1.076013818383216858e-01
2701 8.947901427745819092e-02 7.207164168357849121e-02 1.097990199923515320e-01
2702 8.592458814382553101e-02 6.773974746465682983e-02 1.008619964122772217e-01
2703 8.471434563398361206e-02 6.237394362688064575e-02 1.014545783400535583e-01
2704 8.757261931896209717e-02 6.504986435174942017e-02 1.027431935071945190e-01
2705 8.625014126300811768e-02 7.226119190454483032e-02 1.039470434188842773e-01
2706 8.703216165304183960e-02 7.178804278373718262e-02 1.051660999655723572e-01
2707 8.543364703655242920e-02 6.648648530244827271e-02 1.030366569757461548e-01
2708 8.542320132255554199e-02 7.144921272993087769e-02 1.020379289984703064e-01
2709 8.703787624835968018e-02 7.054542005062103271e-02 1.061440035700798035e-01
2710 8.482630550861358643e-02 6.666001677513122559e-02 1.024577096104621887e-01
2711 8.537619560956954956e-02 6.573971360921859741e-02 1.059726849198341370e-01
2712 8.502376824617385864e-02 7.022347301244735718e-02 1.000572964549064636e-01
2713 8.380812406539916992e-02 6.612430512905120850e-02 9.618928283452987671e-02
2714 8.799183368682861328e-02 7.105164229869842529e-02 1.085878163576126099e-01
2715 8.582972735166549683e-02 7.068150490522384644e-02 9.960900992155075073e-02
2716 8.583457767963409424e-02 6.896702200174331665e-02 1.040153056383132935e-01
2717 8.575251698493957520e-02 7.028198242187500000e-02 1.025890856981277466e-01
2718 8.586277067661285400e-02 6.775390356779098511e-02 1.042421981692314148e-01
2719 8.560959249734878540e-02 6.674246490001678467e-02 1.034781783819198608e-01
2720 8.565550297498703003e-02 6.862243264913558960e-02 1.037515327334403992e-01
2721 8.475752919912338257e-02 6.683956831693649292e-02 1.009690612554550171e-01
2722 8.598051965236663818e-02 6.593851745128631592e-02 1.061424538493156433e-01
2723 8.605106174945831299e-02 7.098443061113357544e-02 1.045268699526786804e-01
2724 8.591698110103607178e-02 7.074851542711257935e-02 1.070393100380897522e-01
2725 8.392576873302459717e-02 6.720004230737686157e-02 9.754299372434616089e-02
2726 8.611772954463958740e-02 7.106639444828033447e-02 1.021236255764961243e-01
2727 8.730892837047576904e-02 6.786395609378814697e-02 1.144941821694374084e-01
2728 8.843495696783065796e-02 6.870839744806289673e-02 1.085463836789131165e-01
2729 8.581934869289398193e-02 6.549992412328720093e-02 1.018797084689140320e-01
2730 8.622266352176666260e-02 6.411021202802658081e-02 1.022548377513885498e-01
2731 8.608577400445938110e-02 6.887743622064590454e-02 1.055922955274581909e-01
2732 8.538575470447540283e-02 6.570674479007720947e-02 1.032167747616767883e-01
2733 8.515464514493942261e-02 6.636124104261398315e-02 1.011527404189109802e-01
2734 8.627019822597503662e-02 7.048592716455459595e-02 1.033191457390785217e-01
2735 8.804057538509368896e-02 7.147657126188278198e-02 1.077579185366630554e-01
2736 8.654231578111648560e-02 7.159586995840072632e-02 1.026678010821342468e-01
2737 8.472947776317596436e-02 6.945727765560150146e-02 1.010929271578788757e-01
2738 8.615916222333908081e-02 7.122656702995300293e-02 1.026037037372589111e-01
2739 8.560246974229812622e-02 6.950160861015319824e-02 1.020245999097824097e-01
2740 8.872760087251663208e-02 7.313324511051177979e-02 1.087759286165237427e-01
2741 8.898617327213287354e-02 7.037789374589920044e-02 1.032469496130943298e-01
2742 8.649824559688568115e-02 6.986799091100692749e-02 1.004799827933311462e-01
2743 8.505135029554367065e-02 6.573250889778137207e-02 1.008034050464630127e-01
2744 8.689768612384796143e-02 6.595882028341293335e-02 1.123199686408042908e-01
2745 8.505098521709442139e-02 6.497043371200561523e-02 9.904149174690246582e-02
2746 8.797619491815567017e-02 6.881238520145416260e-02 1.049812808632850647e-01
2747 8.796291053295135498e-02 6.642962992191314697e-02 1.049362868070602417e-01
2748 8.838639408349990845e-02 6.483270972967147827e-02 1.074174568057060242e-01
2749 8.826076984405517578e-02 6.711209565401077271e-02 1.061279550194740295e-01
2750 8.477466553449630737e-02 6.456360965967178345e-02 9.901911765336990356e-02
2751 8.681081980466842651e-02 6.720925122499465942e-02 1.061892956495285034e-01
2752 8.525748550891876221e-02 6.527188420295715332e-02 1.017180755734443665e-01
2753 8.634616434574127197e-02 6.608504056930541992e-02 1.077485382556915283e-01
2754 8.668895065784454346e-02 6.769713014364242554e-02 1.087957546114921570e-01
2755 8.552185446023941040e-02 6.653103232383728027e-02 9.704957902431488037e-02
2756 8.424056321382522583e-02 6.772887706756591797e-02 1.022033914923667908e-01
2757 8.345975726842880249e-02 6.512459367513656616e-02 9.900280833244323730e-02
2758 8.658519387245178223e-02 6.685719639062881470e-02 1.041572913527488708e-01
2759 8.584953844547271729e-02 7.397215813398361206e-02 1.061564460396766663e-01
2760 8.669598400592803955e-02 7.026803493499755859e-02 1.039074584841728210e-01
2761 8.593333512544631958e-02 6.698150187730789185e-02 1.049214079976081848e-01
2762 8.627276122570037842e-02 6.641994416713714600e-02 1.031401529908180237e-01
2763 8.483885228633880615e-02 6.362868845462799072e-02 9.927041828632354736e-02
2764 8.579043298959732056e-02 6.797078996896743774e-02 1.069022938609123230e-01
2765 8.482199907302856445e-02 6.390857696533203125e-02 1.003187522292137146e-01
2766 8.458848297595977783e-02 6.228331848978996277e-02 1.039602234959602356e-01
2767 8.461355417966842651e-02 6.237786263227462769e-02 1.094322055578231812e-01
2768 8.469559252262115479e-02 6.472221016883850098e-02 1.087381988763809204e-01
2769 8.457914739847183228e-02 6.485713273286819458e-02 1.038151830434799194e-01
2770 8.672330528497695923e-02 6.375095993280410767e-02 1.116201132535934448e-01
2771 8.363313227891921997e-02 6.585950404405593872e-02 9.954261779785156250e-02
2772 8.323451876640319824e-02 6.616600602865219116e-02 1.001331731677055359e-01
2773 8.467473834753036499e-02 6.637753546237945557e-02 1.003766879439353943e-01
2774 8.704215288162231445e-02 6.613915413618087769e-02 1.146519184112548828e-01
2775 8.535303175449371338e-02 6.069971621036529541e-02 1.010729968547821045e-01
2776 8.318130671977996826e-02 6.418449431657791138e-02 9.597706794738769531e-02
2777 8.322641998529434204e-02 6.697082519531250000e-02 9.828181564807891846e-02
2778 8.449841290712356567e-02 6.503019481897354126e-02 1.013002693653106689e-01
2779 8.381348103284835815e-02 6.606114655733108521e-02 9.938672930002212524e-02
2780 8.473046123981475830e-02 6.326904147863388062e-02 1.004091799259185791e-01
2781 8.495280146598815918e-02 6.658302992582321167e-02 1.070501655340194702e-01
2782 8.368487656116485596e-02 6.415507942438125610e-02 9.968911856412887573e-02
2783 8.225399255752563477e-02 6.175732612609863281e-02 9.885600954294204712e-02
2784 8.480615913867950439e-02 6.280668079853057861e-02 1.000664457678794861e-01
2785 8.362305164337158203e-02 6.603658944368362427e-02 1.004288867115974426e-01
2786 8.272396773099899292e-02 6.541273742914199829e-02 9.753710776567459106e-02
2787 8.239358663558959961e-02 6.322595477104187012e-02 9.902476519346237183e-02
2788 8.176948130130767822e-02 6.513018906116485596e-02 9.962049126625061035e-02
2789 8.257462084293365479e-02 6.766787916421890259e-02 1.039783507585525513e-01
2790 8.435425162315368652e-02 6.400085240602493286e-02 1.045305281877517700e-01
2791 8.549527823925018311e-02 6.627181917428970337e-02 1.022932082414627075e-01
2792 8.328669518232345581e-02 6.947496533393859863e-02 9.504671394824981689e-02
2793 8.420010656118392944e-02 6.621715426445007324e-02 9.841758757829666138e-02
2794 8.507736772298812866e-02 6.358449906110763550e-02 1.042077243328094482e-01
2795 8.475133031606674194e-02 6.991770118474960327e-02 1.108839511871337891e-01
2796 8.634473383426666260e-02 6.711968034505844116e-02 1.113895177841186523e-01
2797 8.581129461526870728e-02 6.456463038921356201e-02 1.066386848688125610e-01
2798 8.478970080614089966e-02 6.426918506622314453e-02 1.054917350411415100e-01
2799 8.357565104961395264e-02 6.193207204341888428e-02 1.066591665148735046e-01
2800 8.653046935796737671e-02 6.680671125650405884e-02 1.051037311553955078e-01
2801 8.541596680879592896e-02 6.477874517440795898e-02 1.096679195761680603e-01
2802 8.501462638378143311e-02 6.599882990121841431e-02 1.035728976130485535e-01
2803 8.395101130008697510e-02 6.556309759616851807e-02 1.045517474412918091e-01
2804 8.193802833557128906e-02 6.368307024240493774e-02 1.010460704565048218e-01
2805 8.215874433517456055e-02 6.148730218410491943e-02 1.001579090952873230e-01
2806 8.177392184734344482e-02 6.338947266340255737e-02 9.487149119377136230e-02
2807 8.208804577589035034e-02 6.396830826997756958e-02 9.804906696081161499e-02
2808 8.340001106262207031e-02 6.690718233585357666e-02 9.998927265405654907e-02
2809 8.357319980859756470e-02 6.192418560385704041e-02 1.070675328373908997e-01
2810 8.294071257114410400e-02 6.205467507243156433e-02 1.010718494653701782e-01
2811 8.484336733818054199e-02 6.739906221628189087e-02 1.021701619029045105e-01
2812 8.190832287073135376e-02 6.096261367201805115e-02 1.006855219602584839e-01
2813 8.285067975521087646e-02 6.266913563013076782e-02 9.864745289087295532e-02
2814 8.367303758859634399e-02 6.849298626184463501e-02 9.663869440555572510e-02
2815 8.210662752389907837e-02 6.561335921287536621e-02 9.925882518291473389e-02
2816 8.418489992618560791e-02 6.442566215991973877e-02 1.091921553015708923e-01
2817 8.305089175701141357e-02 6.740417331457138062e-02 1.002998054027557373e-01
2818 8.187863975763320923e-02 6.583523750305175781e-02 9.718921780586242676e-02
2819 8.220900595188140869e-02 6.721273809671401978e-02 9.605846554040908813e-02
2820 8.258359134197235107e-02 6.374161690473556519e-02 1.021925359964370728e-01
2821 8.526737987995147705e-02 6.632611900568008423e-02 1.060243099927902222e-01
2822 8.491398394107818604e-02 6.790193915367126465e-02 1.051800101995468140e-01
2823 8.377766609191894531e-02 6.509452313184738159e-02 1.042531281709671021e-01
2824 8.376172930002212524e-02 6.730920821428298950e-02 1.010911390185356140e-01
2825 8.452947437763214111e-02 6.862233579158782959e-02 9.730377793312072754e-02
2826 8.386626839637756348e-02 6.822005659341812134e-02 9.931307286024093628e-02
2827 8.374369144439697266e-02 7.211925089359283447e-02 1.022033244371414185e-01
2828 8.501803129911422729e-02 7.008174061775207520e-02 1.046472638845443726e-01
2829 8.311554044485092163e-02 6.772378087043762207e-02 1.054486110806465149e-01
2830 8.435742557048797607e-02 7.088299840688705444e-02 1.019411534070968628e-01
2831 8.287907391786575317e-02 6.798060983419418335e-02 9.630955010652542114e-02
2832 8.268942683935165405e-02 6.777942925691604614e-02 9.908502548933029175e-02
2833 8.280281722545623779e-02 6.584207713603973389e-02 9.924553334712982178e-02
2834 8.490686118602752686e-02 6.752653419971466064e-02 1.006939336657524109e-01
2835 8.185989409685134888e-02 6.409683823585510254e-02 9.987519681453704834e-02
2836 8.134897798299789429e-02 6.552910804748535156e-02 9.620390087366104126e-02
2837 8.219833672046661377e-02 6.712824851274490356e-02 9.617256373167037964e-02
2838 8.216938376426696777e-02 6.733508408069610596e-02 1.001400798559188843e-01
2839 8.474491536617279053e-02 6.367593258619308472e-02 1.022787094116210938e-01
2840 8.419849723577499390e-02 6.525292247533798218e-02 9.956253319978713989e-02
2841 8.388595283031463623e-02 6.606056541204452515e-02 9.591360390186309814e-02
2842 8.370532095432281494e-02 6.312993168830871582e-02 1.032619252800941467e-01
2843 8.449958264827728271e-02 6.757902354001998901e-02 9.686923772096633911e-02
2844 8.337190002202987671e-02 6.709422916173934937e-02 9.595015645027160645e-02
2845 8.516711741685867310e-02 6.917630881071090698e-02 9.574790298938751221e-02
2846 8.620320260524749756e-02 6.966791301965713501e-02 1.060444340109825134e-01
2847 8.367689698934555054e-02 6.664271652698516846e-02 1.009885296225547791e-01
2848 8.364027738571166992e-02 6.476356834173202515e-02 9.464095532894134521e-02
2849 8.375626057386398315e-02 6.926985085010528564e-02 9.770895540714263916e-02
2850 8.274494111537933350e-02 6.845115125179290771e-02 1.003041937947273254e-01
2851 8.193602412939071655e-02 7.068251073360443115e-02 9.957103431224822998e-02
2852 8.452752977609634399e-02 7.252580672502517700e-02 1.018086224794387817e-01
2853 8.420788496732711792e-02 7.431019097566604614e-02 9.776733815670013428e-02
2854 8.299427479505538940e-02 6.783825904130935669e-02 1.057866439223289490e-01
2855 8.285564929246902466e-02 6.415288895368576050e-02 1.019108742475509644e-01
2856 8.436318486928939819e-02 7.232972234487533569e-02 9.832574427127838135e-02
2857 8.426739275455474854e-02 6.765481829643249512e-02 1.002248451113700867e-01
2858 8.186993747949600220e-02 6.701113283634185791e-02 9.589656442403793335e-02
2859 8.225680887699127197e-02 6.815688312053680420e-02 9.763155132532119751e-02
2860 8.308203518390655518e-02 7.034839689731597900e-02 9.576617926359176636e-02
2861 8.254536241292953491e-02 6.679417192935943604e-02 9.468102455139160156e-02
2862 8.336819708347320557e-02 6.848490983247756958e-02 9.725191444158554077e-02
2863 8.164583146572113037e-02 6.926357746124267578e-02 9.763539582490921021e-02
2864 8.255777508020401001e-02 6.814113259315490723e-02 9.818573296070098877e-02
2865 8.030553162097930908e-02 6.554052978754043579e-02 9.379588812589645386e-02
2866 7.893124222755432129e-02 6.335856020450592041e-02 9.065596759319305420e-02
2867 7.954639941453933716e-02 6.668066233396530151e-02 9.061072766780853271e-02
2868 8.128126710653305054e-02 6.586596369743347168e-02 9.403792768716812134e-02
2869 8.130657672882080078e-02 6.670220941305160522e-02 9.619436413049697876e-02
2870 8.006731420755386353e-02 5.975310876965522766e-02 9.632634371519088745e-02
2871 8.105611801147460938e-02 6.311260908842086792e-02 1.006495431065559387e-01
2872 8.061660826206207275e-02 6.157021597027778625e-02 1.036352738738059998e-01
2873 8.196736872196197510e-02 6.071836128830909729e-02 1.027356907725334167e-01
2874 8.197885006666183472e-02 6.460554897785186768e-02 1.112296953797340393e-01
2875 8.259394019842147827e-02 6.402947008609771729e-02 1.030279844999313354e-01
2876 8.177686482667922974e-02 6.351506710052490234e-02 1.010386720299720764e-01
2877 8.187324553728103638e-02 6.238158419728279114e-02 1.020496413111686707e-01
2878 8.022853732109069824e-02 6.172564998269081116e-02 9.322171658277511597e-02
2879 8.114103227853775024e-02 5.903202667832374573e-02 9.582125395536422729e-02
2880 8.188970386981964111e-02 6.011890247464179993e-02 1.040950119495391846e-01
2881 8.213090151548385620e-02 6.177452951669692993e-02 9.765154868364334106e-02
2882 8.055333793163299561e-02 6.098373234272003174e-02 9.831111878156661987e-02
2883 8.177793771028518677e-02 6.521142274141311646e-02 1.043525189161300659e-01
2884 8.156214654445648193e-02 6.682319939136505127e-02 9.788311272859573364e-02
2885 8.128434419631958008e-02 6.393795460462570190e-02 1.010347530245780945e-01
2886 8.065522462129592896e-02 6.116685643792152405e-02 1.011420115828514099e-01
2887 8.201322704553604126e-02 6.348130851984024048e-02 1.002096682786941528e-01
2888 8.044231683015823364e-02 6.192693859338760376e-02 9.828349947929382324e-02
2889 7.900916039943695068e-02 6.191860139369964600e-02 9.791615605354309082e-02
2890 8.135986328125000000e-02 6.249825283885002136e-02 1.012394875288009644e-01
2891 8.227846771478652954e-02 6.409940868616104126e-02 1.107295230031013489e-01
2892 8.007844537496566772e-02 6.772235035896301270e-02 9.894738346338272095e-02
2893 8.225288987159729004e-02 6.438856571912765503e-02 1.040509715676307678e-01
2894 8.216832578182220459e-02 6.451857835054397583e-02 9.891746938228607178e-02
2895 8.347967267036437988e-02 6.729183346033096313e-02 1.083398312330245972e-01
2896 8.215332031250000000e-02 6.254879385232925415e-02 1.002381518483161926e-01
2897 8.142018318176269531e-02 6.834064424037933350e-02 9.578152000904083252e-02
2898 8.138807117938995361e-02 6.614733487367630005e-02 9.733290970325469971e-02
2899 8.172146975994110107e-02 6.784033030271530151e-02 9.227836877107620239e-02
2900 8.102719485759735107e-02 6.691724807024002075e-02 9.637772291898727417e-02
2901 8.365039527416229248e-02 7.080660015344619751e-02 9.834184497594833374e-02
2902 8.213122934103012085e-02 6.746848672628402710e-02 1.020851284265518188e-01
2903 8.147472888231277466e-02 6.059695035219192505e-02 1.018045395612716675e-01
2904 7.906009256839752197e-02 6.133277714252471924e-02 9.707148373126983643e-02
2905 7.922491431236267090e-02 6.434042006731033325e-02 9.546548873186111450e-02
2906 8.293296396732330322e-02 6.552685052156448364e-02 1.026920601725578308e-01
2907 8.075551688671112061e-02 6.423415988683700562e-02 9.552439302206039429e-02
2908 8.222629129886627197e-02 6.592167913913726807e-02 9.866261482238769531e-02
2909 8.055443316698074341e-02 6.239400804042816162e-02 9.656592458486557007e-02
2910 8.247728645801544189e-02 6.645144522190093994e-02 9.975910186767578125e-02
2911 8.225420117378234863e-02 6.810970604419708252e-02 1.050103604793548584e-01
2912 8.145410567522048950e-02 6.333824247121810913e-02 1.023114398121833801e-01
2913 8.229960501194000244e-02 6.429066509008407593e-02 1.048221513628959656e-01
2914 8.159430325031280518e-02 6.556736677885055542e-02 1.066663414239883423e-01
2915 8.021129667758941650e-02 6.438011676073074341e-02 1.038284599781036377e-01
2916 8.314064890146255493e-02 6.712959706783294678e-02 1.073305755853652954e-01
2917 8.355824649333953857e-02 6.560473889112472534e-02 1.005328148603439331e-01
2918 8.122788369655609131e-02 6.307313591241836548e-02 9.889356046915054321e-02
2919 8.004741370677947998e-02 6.376027315855026245e-02 9.225734323263168335e-02
2920 8.023644983768463135e-02 6.269257515668869019e-02 9.552289545536041260e-02
2921 8.089105784893035889e-02 6.543697416782379150e-02 9.441835433244705200e-02
2922 8.104461431503295898e-02 6.653556972742080688e-02 9.260576218366622925e-02
2923 8.217550814151763916e-02 6.577170640230178833e-02 9.443424642086029053e-02
2924 8.150170743465423584e-02 6.586145609617233276e-02 9.630787372589111328e-02
2925 8.097740262746810913e-02 7.028485834598541260e-02 9.384343028068542480e-02
2926 8.089411258697509766e-02 6.898938864469528198e-02 9.812533110380172729e-02
2927 8.246712386608123779e-02 6.940092891454696655e-02 9.696472436189651489e-02
2928 8.319882303476333618e-02 6.743232160806655884e-02 9.732329845428466797e-02
2929 8.243999630212783813e-02 6.939908862113952637e-02 9.428969770669937134e-02
2930 8.205668628215789795e-02 6.691613793373107910e-02 9.986309707164764404e-02
2931 8.009707182645797729e-02 6.179147586226463318e-02 1.028222143650054932e-01
2932 7.935796678066253662e-02 6.304563581943511963e-02 9.266337007284164429e-02
2933 8.090268075466156006e-02 6.708271801471710205e-02 9.144871681928634644e-02
2934 8.062601834535598755e-02 6.299870461225509644e-02 9.641510993242263794e-02
2935 8.155991882085800171e-02 6.466487050056457520e-02 9.301624447107315063e-02
2936 8.228759467601776123e-02 6.578119099140167236e-02 9.683572500944137573e-02
2937 8.300077915191650391e-02 6.805878132581710815e-02 1.031251624226570129e-01
2938 8.245138078927993774e-02 6.476747244596481323e-02 1.018928587436676025e-01
2939 8.372600376605987549e-02 6.696940958499908447e-02 9.757504612207412720e-02
2940 8.343051373958587646e-02 7.034880667924880981e-02 1.004395186901092529e-01
2941 8.214098960161209106e-02 7.000422477722167969e-02 9.754036366939544678e-02
2942 8.149151504039764404e-02 6.569109857082366943e-02 9.705065190792083740e-02
2943 8.010314404964447021e-02 6.357341259717941284e-02 9.608730673789978027e-02
2944 8.061372488737106323e-02 6.213818490505218506e-02 9.658376127481460571e-02
2945 8.057922124862670898e-02 6.575597077608108521e-02 9.635522961616516113e-02
2946 8.219762146472930908e-02 6.623696535825729370e-02 1.032011136412620544e-01
2947 8.275286108255386353e-02 6.568666547536849976e-02 9.985959529876708984e-02
2948 8.276502788066864014e-02 6.567338854074478149e-02 9.864107519388198853e-02
2949 8.176916092634201050e-02 6.610654294490814209e-02 1.064225956797599792e-01
2950 8.059783279895782471e-02 6.222326308488845825e-02 9.707693755626678467e-02
2951 8.065729588270187378e-02 6.464667618274688721e-02 9.496481716632843018e-02
2952 8.030049502849578857e-02 6.369543820619583130e-02 9.950382262468338013e-02
2953 7.969103753566741943e-02 6.227776035666465759e-02 9.604238718748092651e-02
2954 8.034293353557586670e-02 6.308914721012115479e-02 1.011993587017059326e-01
2955 7.858061790466308594e-02 6.165989488363265991e-02 9.986281394958496094e-02
2956 7.812970876693725586e-02 6.148888170719146729e-02 9.342920035123825073e-02
2957 8.075670152902603149e-02 6.208283454179763794e-02 9.844018518924713135e-02
2958 8.086913824081420898e-02 6.174623593688011169e-02 9.619593620300292969e-02
2959 7.904379069805145264e-02 6.108813732862472534e-02 9.434485435485839844e-02
2960 7.956542074680328369e-02 6.133390218019485474e-02 9.283521771430969238e-02
2961 8.013938367366790771e-02 6.487347930669784546e-02 9.451159089803695679e-02
2962 8.167932182550430298e-02 6.385057419538497925e-02 9.782288968563079834e-02
2963 8.176223933696746826e-02 6.498252600431442261e-02 1.055949032306671143e-01
2964 8.123328536748886108e-02 6.697878986597061157e-02 1.042195484042167664e-01
2965 8.167665451765060425e-02 6.248179450631141663e-02 1.003780066967010498e-01
2966 8.114855736494064331e-02 5.965216085314750671e-02 9.947218000888824463e-02
2967 8.001098036766052246e-02 6.337463110685348511e-02 9.735950082540512085e-02
2968 8.046764135360717773e-02 6.157962605357170105e-02 1.042547523975372314e-01
2969 8.008117228746414185e-02 6.364693492650985718e-02 9.679964929819107056e-02
2970 8.304114639759063721e-02 6.465840339660644531e-02 9.957198053598403931e-02
2971 8.454899489879608154e-02 5.977741256356239319e-02 1.032984256744384766e-01
2972 8.180890232324600220e-02 6.331135332584381104e-02 9.858106821775436401e-02
2973 8.161196112632751465e-02 6.574620306491851807e-02 9.467756748199462891e-02
2974 7.841715216636657715e-02 6.788007169961929321e-02 9.363909065723419189e-02
2975 7.978316396474838257e-02 6.432850658893585205e-02 9.583257138729095459e-02
2976 7.932535558938980103e-02 6.447221338748931885e-02 9.204080700874328613e-02
2977 8.183590322732925415e-02 6.305770576000213623e-02 9.256934374570846558e-02
2978 8.145626634359359741e-02 6.290134787559509277e-02 9.619750827550888062e-02
2979 8.256733417510986328e-02 6.613571196794509888e-02 9.567971527576446533e-02
2980 8.126713335514068604e-02 7.024113088846206665e-02 9.311506152153015137e-02
2981 8.266968280076980591e-02 6.792899966239929199e-02 9.737691283226013184e-02
2982 7.990787923336029053e-02 6.495400518178939819e-02 9.593258798122406006e-02
2983 7.967264950275421143e-02 6.606063991785049438e-02 9.073179215192794800e-02
2984 8.122924715280532837e-02 6.577335298061370850e-02 9.758117794990539551e-02
2985 7.883951067924499512e-02 6.506466865539550781e-02 9.714530408382415771e-02
2986 7.952799648046493530e-02 6.556633859872817993e-02 9.532140195369720459e-02
2987 7.950092852115631104e-02 6.417983770370483398e-02 9.400609135627746582e-02
2988 8.048205077648162842e-02 6.445445865392684937e-02 9.778920561075210571e-02
2989 8.248218894004821777e-02 6.642584502696990967e-02 9.723483771085739136e-02
2990 8.335557579994201660e-02 6.681194156408309937e-02 1.045080423355102539e-01
2991 8.131568133831024170e-02 6.881462782621383667e-02 9.572228789329528809e-02
2992 8.151517808437347412e-02 6.629510223865509033e-02 9.827963262796401978e-02
2993 8.128983527421951294e-02 6.327269971370697021e-02 1.039671227335929871e-01
2994 8.058952540159225464e-02 5.946454033255577087e-02 9.836430102586746216e-02
2995 7.995289564132690430e-02 6.572481244802474976e-02 9.647106379270553589e-02
2996 7.895356416702270508e-02 6.662871688604354858e-02 9.763194620609283447e-02
2997 7.761068642139434814e-02 6.315445154905319214e-02 9.283038973808288574e-02
2998 7.866199314594268799e-02 6.703004986047744751e-02 9.468720853328704834e-02
2999 7.906028628349304199e-02 6.297046691179275513e-02 9.509935230016708374e-02
3000 7.816133648157119751e-02 6.203508377075195312e-02 9.679133445024490356e-02
3001 7.836443185806274414e-02 6.227119266986846924e-02 9.040179848670959473e-02
3002 7.756598293781280518e-02 6.155845895409584045e-02 9.039036184549331665e-02
3003 7.768441736698150635e-02 6.052428856492042542e-02 9.236381947994232178e-02
3004 7.731959223747253418e-02 5.847496911883354187e-02 9.133971482515335083e-02
3005 7.687416672706604004e-02 5.727413669228553772e-02 8.911778032779693604e-02
3006 7.672926038503646851e-02 6.094350665807723999e-02 9.013149142265319824e-02
3007 7.626083493232727051e-02 6.063776835799217224e-02 9.043247252702713013e-02
3008 7.742904126644134521e-02 5.910017341375350952e-02 9.071243554353713989e-02
3009 7.645465433597564697e-02 5.924002081155776978e-02 8.834248036146163940e-02
3010 7.728970050811767578e-02 6.162535771727561951e-02 8.987490087747573853e-02
3011 7.629041373729705811e-02 5.888617783784866333e-02 8.895025402307510376e-02
3012 7.685571908950805664e-02 6.209557503461837769e-02 8.873155713081359863e-02
3013 7.680269330739974976e-02 6.061713397502899170e-02 8.878283947706222534e-02
3014 7.700122892856597900e-02 5.916394293308258057e-02 8.847296237945556641e-02
3015 7.688067108392715454e-02 5.985277891159057617e-02 9.077685326337814331e-02
3016 7.656282186508178711e-02 6.155897676944732666e-02 9.077116847038269043e-02
3017 7.736356556415557861e-02 6.093260273337364197e-02 9.070815891027450562e-02
3018 7.683812081813812256e-02 6.231635808944702148e-02 8.876078575849533081e-02
3019 7.571966946125030518e-02 5.963446944952011108e-02 8.804521709680557251e-02
3020 7.616944611072540283e-02 5.873125791549682617e-02 9.008658677339553833e-02
3021 7.682850211858749390e-02 6.047288700938224792e-02 9.062183648347854614e-02
3022 7.650040835142135620e-02 6.145322322845458984e-02 8.963727951049804688e-02
3023 7.631279528141021729e-02 6.017792224884033203e-02 8.868295699357986450e-02
3024 7.675940543413162231e-02 6.262847036123275757e-02 9.011428803205490112e-02
3025 7.640681415796279907e-02 5.959080159664154053e-02 8.770827203989028931e-02
3026 7.641231268644332886e-02 6.039515510201454163e-02 8.825100213289260864e-02
3027 7.616212964057922363e-02 6.262527406215667725e-02 8.723786473274230957e-02
3028 7.675997167825698853e-02 6.040016934275627136e-02 8.718854933977127075e-02
3029 7.702220976352691650e-02 6.094935163855552673e-02 8.958283811807632446e-02
3030 7.628260552883148193e-02 6.118150800466537476e-02 8.931017667055130005e-02
3031 7.680936157703399658e-02 6.289596855640411377e-02 8.895314484834671021e-02
3032 7.563069462776184082e-02 6.059758737683296204e-02 8.820611983537673950e-02
3033 7.567664235830307007e-02 6.034874543547630310e-02 8.991882950067520142e-02
3034 7.575421035289764404e-02 6.301142275333404541e-02 8.775173872709274292e-02
3035 7.714199274778366089e-02 6.010196357965469360e-02 8.888783305883407593e-02
3036 7.640410214662551880e-02 6.069367751479148865e-02 8.893296122550964355e-02
3037 7.732911407947540283e-02 6.090131029486656189e-02 9.099678695201873779e-02
3038 7.658438384532928467e-02 5.739358440041542053e-02 8.837728202342987061e-02
3039 7.649616897106170654e-02 6.043760105967521667e-02 8.874221146106719971e-02
3040 7.700995355844497681e-02 6.007256358861923218e-02 8.870903402566909790e-02
3041 7.675332576036453247e-02 6.039762124419212341e-02 9.081805497407913208e-02
3042 7.666115462779998779e-02 6.057948991656303406e-02 8.881808817386627197e-02
3043 7.731996476650238037e-02 6.137943640351295471e-02 8.972588926553726196e-02
3044 7.640288770198822021e-02 6.195447221398353577e-02 8.773123472929000854e-02
3045 7.629983127117156982e-02 6.022994220256805420e-02 8.920244872570037842e-02
3046 7.636584341526031494e-02 5.783267691731452942e-02 9.076043218374252319e-02
3047 7.584552466869354248e-02 6.156449392437934875e-02 8.777882158756256104e-02
3048 7.652229070663452148e-02 6.052049621939659119e-02 9.075388312339782715e-02
3049 7.656218111515045166e-02 5.924702435731887817e-02 9.220511466264724731e-02
3050 7.697224617004394531e-02 6.067970767617225647e-02 9.026801586151123047e-02
3051 7.597845047712326050e-02 6.068363040685653687e-02 8.800929039716720581e-02
3052 7.664449512958526611e-02 6.269284337759017944e-02 9.024949371814727783e-02
3053 7.638813555240631104e-02 6.011508405208587646e-02 8.933054655790328979e-02
3054 7.699740678071975708e-02 6.095265597105026245e-02 8.982650935649871826e-02
3055 7.594031095504760742e-02 5.872715264558792114e-02 9.173364937305450439e-02
3056 7.638368755578994751e-02 6.021704897284507751e-02 8.693059533834457397e-02
3057 7.662534713745117188e-02 6.229392066597938538e-02 8.727125823497772217e-02
3058 7.605133950710296631e-02 6.014752388000488281e-02 8.863002806901931763e-02
3059 7.599030435085296631e-02 5.998723208904266357e-02 8.983230590820312500e-02
3060 7.639522850513458252e-02 5.731922760605812073e-02 8.934964984655380249e-02
3061 7.732571661472320557e-02 6.164520606398582458e-02 9.084741026163101196e-02
3062 7.668725401163101196e-02 5.932641029357910156e-02 8.911263197660446167e-02
3063 7.696329057216644287e-02 6.029225885868072510e-02 9.058465808629989624e-02
3064 7.628423720598220825e-02 5.922949314117431641e-02 8.924638479948043823e-02
3065 7.582396268844604492e-02 5.974025651812553406e-02 8.910831809043884277e-02
3066 7.702989876270294189e-02 6.161142140626907349e-02 9.134761244058609009e-02
3067 7.676698267459869385e-02 6.155714765191078186e-02 8.906330913305282593e-02
3068 7.658524066209793091e-02 6.007796153426170349e-02 8.951941132545471191e-02
3069 7.606260478496551514e-02 5.887404456734657288e-02 9.052439033985137939e-02
3070 7.650201022624969482e-02 5.960723385214805603e-02 8.822093158960342407e-02
3071 7.690052688121795654e-02 5.990744754672050476e-02 8.861164003610610962e-02
3072 7.558830082416534424e-02 5.943498760461807251e-02 8.828237652778625488e-02
3073 7.689809799194335938e-02 6.068075075745582581e-02 8.982573449611663818e-02
3074 7.658606022596359253e-02 5.985888466238975525e-02 8.973347395658493042e-02
3075 7.654236257076263428e-02 5.974446237087249756e-02 8.868552744388580322e-02
3076 7.678366452455520630e-02 6.044091284275054932e-02 8.985870331525802612e-02
3077 7.588509470224380493e-02 6.098644807934761047e-02 8.887788653373718262e-02
3078 7.681129127740859985e-02 6.119297444820404053e-02 8.848532289266586304e-02
3079 7.720987498760223389e-02 6.123970821499824524e-02 8.844590187072753906e-02
3080 7.674013823270797729e-02 6.113519519567489624e-02 8.951773494482040405e-02
3081 7.609061896800994873e-02 6.020374223589897156e-02 8.950198441743850708e-02
3082 7.600980997085571289e-02 6.026694551110267639e-02 8.782204985618591309e-02
3083 7.710944116115570068e-02 6.283242255449295044e-02 8.864005655050277710e-02
3084 7.613278180360794067e-02 5.955161154270172119e-02 8.720496296882629395e-02
3085 7.634138315916061401e-02 6.190499290823936462e-02 8.975284546613693237e-02
3086 7.684534788131713867e-02 6.164040416479110718e-02 8.766925334930419922e-02
3087 7.659670710563659668e-02 6.082468107342720032e-02 8.888582885265350342e-02
3088 7.593125849962234497e-02 5.967241153120994568e-02 8.881010860204696655e-02
3089 7.631490379571914673e-02 6.116570532321929932e-02 8.917228132486343384e-02
3090 7.654730230569839478e-02 6.151781976222991943e-02 8.715564757585525513e-02
3091 7.675422728061676025e-02 6.107703223824501038e-02 9.012195467948913574e-02
3092 7.661132514476776123e-02 6.137492880225181580e-02 9.001134335994720459e-02
3093 7.662200182676315308e-02 5.924232676625251770e-02 9.061001986265182495e-02
3094 7.652634382247924805e-02 5.802325531840324402e-02 9.002801030874252319e-02
3095 7.553570717573165894e-02 5.888511985540390015e-02 8.640732616186141968e-02
3096 7.660768926143646240e-02 6.125110760331153870e-02 9.211937338113784790e-02
3097 7.628945261240005493e-02 6.032250076532363892e-02 9.020423889160156250e-02
3098 7.621903717517852783e-02 6.082651764154434204e-02 8.948738873004913330e-02
3099 7.601854950189590454e-02 6.003987789154052734e-02 8.797125518321990967e-02
3100 7.587771117687225342e-02 6.006141006946563721e-02 8.854223042726516724e-02
3101 7.625950127840042114e-02 6.121639907360076904e-02 8.982906490564346313e-02
3102 7.620698213577270508e-02 6.094031035900115967e-02 9.027021378278732300e-02
3103 7.619564980268478394e-02 5.841481685638427734e-02 8.872223645448684692e-02
3104 7.568467408418655396e-02 5.746980011463165283e-02 8.945921063423156738e-02
3105 7.602067291736602783e-02 6.200286373496055603e-02 8.805457502603530884e-02
3106 7.648172229528427124e-02 6.139275059103965759e-02 9.056126326322555542e-02
3107 7.585848867893218994e-02 6.077293679118156433e-02 8.819558471441268921e-02
3108 7.641072571277618408e-02 5.924211442470550537e-02 8.735747635364532471e-02
3109 7.534011453390121460e-02 5.913703888654708862e-02 8.835142105817794800e-02
3110 7.629595696926116943e-02 6.130832061171531677e-02 8.923883736133575439e-02
3111 7.603877037763595581e-02 5.816841870546340942e-02 8.936107903718948364e-02
3112 7.648632675409317017e-02 5.969770252704620361e-02 8.965185284614562988e-02
3113 7.677038013935089111e-02 6.186955422163009644e-02 8.910498768091201782e-02
3114 7.676175236701965332e-02 6.191318109631538391e-02 9.058571606874465942e-02
3115 7.651694864034652710e-02 5.989483371376991272e-02 8.691532164812088013e-02
3116 7.612178474664688110e-02 6.262692809104919434e-02 8.751986175775527954e-02
3117 7.622386515140533447e-02 5.969818681478500366e-02 8.821059763431549072e-02
3118 7.623821496963500977e-02 6.071657687425613403e-02 8.823474496603012085e-02
3119 7.684253156185150146e-02 6.029150262475013733e-02 8.943732827901840210e-02
3120 7.603929936885833740e-02 5.812567844986915588e-02 8.715691417455673218e-02
3121 7.685613632202148438e-02 6.200631335377693176e-02 8.940437436103820801e-02
3122 7.592380791902542114e-02 6.021457538008689880e-02 9.016481786966323853e-02
3123 7.596526294946670532e-02 5.913741886615753174e-02 8.778990060091018677e-02
3124 7.559679448604583740e-02 5.983139574527740479e-02 8.700500428676605225e-02
3125 7.691665738821029663e-02 6.062847748398780823e-02 8.932571858167648315e-02
3126 7.649961113929748535e-02 5.970747396349906921e-02 8.873787522315979004e-02
3127 7.610952109098434448e-02 5.789408832788467407e-02 8.821918070316314697e-02
3128 7.605481892824172974e-02 6.127150356769561768e-02 8.947240561246871948e-02
3129 7.601656019687652588e-02 5.901408195495605469e-02 8.873961865901947021e-02
3130 7.599487155675888062e-02 6.161498650908470154e-02 8.740173280239105225e-02
3131 7.663243263959884644e-02 5.847101658582687378e-02 8.907261490821838379e-02
3132 7.716777920722961426e-02 6.132613122463226318e-02 9.102305769920349121e-02
3133 7.591436058282852173e-02 6.116069853305816650e-02 8.736869692802429199e-02
3134 7.665137201547622681e-02 6.244424358010292053e-02 8.827333152294158936e-02
3135 7.665991783142089844e-02 6.241131946444511414e-02 9.097193926572799683e-02
3136 7.583776861429214478e-02 5.888853222131729126e-02 8.899001032114028931e-02
3137 7.602597773075103760e-02 5.734980851411819458e-02 8.814620971679687500e-02
3138 7.568715512752532959e-02 6.105994805693626404e-02 8.927971869707107544e-02
3139 7.579563558101654053e-02 6.054558232426643372e-02 8.963949233293533325e-02
3140 7.594066858291625977e-02 6.045775860548019409e-02 8.907086402177810669e-02
3141 7.669050991535186768e-02 5.987508222460746765e-02 8.996779471635818481e-02
3142 7.672011107206344604e-02 6.074851006269454956e-02 8.985256403684616089e-02
3143 7.640055567026138306e-02 5.937487259507179260e-02 8.963974565267562866e-02
3144 7.588642835617065430e-02 6.031645834445953369e-02 8.927641063928604126e-02
3145 7.578189671039581299e-02 6.314874440431594849e-02 8.927693217992782593e-02
3146 7.559688389301300049e-02 5.947961658239364624e-02 8.812545239925384521e-02
3147 7.613192498683929443e-02 6.131752207875251770e-02 8.915240317583084106e-02
3148 7.641561329364776611e-02 6.168662011623382568e-02 8.896735310554504395e-02
3149 7.586242258548736572e-02 5.969773232936859131e-02 8.994223922491073608e-02
3150 7.692585885524749756e-02 6.233933940529823303e-02 9.068819880485534668e-02
3151 7.594626396894454956e-02 6.066042929887771606e-02 8.880905807018280029e-02
3152 7.525457441806793213e-02 5.943246185779571533e-02 8.989294618368148804e-02
3153 7.639099657535552979e-02 6.024436280131340027e-02 8.801323920488357544e-02
3154 7.554337382316589355e-02 5.801696702837944031e-02 8.800665289163589478e-02
3155 7.623861730098724365e-02 6.091918051242828369e-02 8.928380161523818970e-02
3156 7.662457972764968872e-02 5.925302579998970032e-02 8.848799020051956177e-02
3157 7.625578343868255615e-02 6.121667101979255676e-02 8.791492879390716553e-02
3158 7.597146183252334595e-02 6.030331552028656006e-02 8.984171599149703979e-02
3159 7.651765644550323486e-02 6.124717369675636292e-02 8.863655477762222290e-02
3160 7.642770558595657349e-02 5.984213575720787048e-02 8.951053768396377563e-02
3161 7.611531764268875122e-02 6.013599410653114319e-02 8.837864547967910767e-02
3162 7.650472968816757202e-02 6.022058799862861633e-02 8.796295523643493652e-02
3163 7.711269706487655640e-02 6.153069809079170227e-02 8.912811428308486938e-02
3164 7.547407597303390503e-02 6.128698214888572693e-02 8.665047585964202881e-02
3165 7.598362118005752563e-02 6.179819628596305847e-02 8.940473198890686035e-02
3166 7.611812651157379150e-02 6.252299994230270386e-02 8.790213614702224731e-02
3167 7.599784433841705322e-02 6.019457802176475525e-02 9.172997623682022095e-02
3168 7.591291517019271851e-02 5.987149849534034729e-02 8.924593031406402588e-02
3169 7.559073716402053833e-02 5.849373340606689453e-02 8.628702908754348755e-02
3170 7.678081840276718140e-02 5.806690081954002380e-02 9.011308103799819946e-02
3171 7.577899098396301270e-02 5.816268920898437500e-02 8.931396901607513428e-02
3172 7.567096501588821411e-02 6.106816977262496948e-02 8.905784040689468384e-02
3173 7.654143869876861572e-02 5.872559919953346252e-02 8.955652266740798950e-02
3174 7.590197026729583740e-02 6.010591983795166016e-02 8.750335127115249634e-02
3175 7.568673789501190186e-02 5.913757905364036560e-02 8.800151944160461426e-02
3176 7.630058377981185913e-02 6.021748483180999756e-02 8.862509578466415405e-02
3177 7.701856642961502075e-02 6.083472445607185364e-02 8.864474296569824219e-02
3178 7.684062421321868896e-02 6.228359416127204895e-02 8.892188221216201782e-02
3179 7.606765627861022949e-02 6.134130060672760010e-02 8.843351900577545166e-02
3180 7.607840746641159058e-02 6.093232333660125732e-02 9.134236723184585571e-02
3181 7.602469623088836670e-02 5.890482291579246521e-02 8.851113170385360718e-02
3182 7.589305937290191650e-02 5.909262597560882568e-02 8.962731063365936279e-02
3183 7.540436834096908569e-02 6.010987982153892517e-02 8.655022084712982178e-02
3184 7.587841153144836426e-02 6.000669673085212708e-02 8.815691620111465454e-02
3185 7.541204988956451416e-02 5.887712538242340088e-02 8.857838809490203857e-02
3186 7.587409764528274536e-02 5.741946399211883545e-02 8.845838159322738647e-02
3187 7.625030726194381714e-02 6.014394015073776245e-02 8.838001638650894165e-02
3188 7.613588869571685791e-02 6.121677160263061523e-02 8.757337182760238647e-02
3189 7.625819742679595947e-02 6.134236603975296021e-02 8.780418336391448975e-02
3190 7.579254359006881714e-02 6.028071418404579163e-02 8.868815004825592041e-02
3191 7.595130056142807007e-02 5.969049409031867981e-02 8.716806769371032715e-02
3192 7.662827521562576294e-02 5.849439278244972229e-02 9.065565466880798340e-02
3193 7.584819942712783813e-02 6.149346753954887390e-02 8.869007229804992676e-02
3194 7.618661969900131226e-02 5.742208287119865417e-02 8.778835833072662354e-02
3195 7.660707086324691772e-02 6.027565896511077881e-02 9.011961519718170166e-02
3196 7.596020400524139404e-02 6.038470193743705750e-02 8.968953788280487061e-02
3197 7.634761929512023926e-02 6.077852472662925720e-02 8.947634696960449219e-02
3198 7.620301097631454468e-02 5.926602706313133240e-02 8.881890773773193359e-02
3199 7.620131969451904297e-02 6.108495220541954041e-02 8.902090042829513550e-02
3200 7.597327232360839844e-02 5.890511721372604370e-02 8.788368105888366699e-02
3201 7.622715085744857788e-02 6.018022820353507996e-02 9.026052057743072510e-02
3202 7.658515870571136475e-02 6.202999129891395569e-02 8.933392912149429321e-02
3203 7.593061774969100952e-02 5.995088443160057068e-02 9.000768512487411499e-02
3204 7.630842924118041992e-02 6.229363754391670227e-02 8.958844840526580811e-02
3205 7.587903738021850586e-02 5.989855900406837463e-02 9.075724333524703979e-02
3206 7.583999633789062500e-02 5.822594463825225830e-02 8.758001029491424561e-02
3207 7.581542432308197021e-02 5.941184237599372864e-02 8.846578001976013184e-02
3208 7.640538364648818970e-02 5.918973311781883240e-02 8.844335377216339111e-02
3209 7.593987137079238892e-02 6.046700477600097656e-02 8.949811011552810669e-02
3210 7.596282660961151123e-02 6.102899834513664246e-02 8.812355250120162964e-02
3211 7.661743462085723877e-02 6.144345551729202271e-02 8.872903138399124146e-02
3212 7.568467408418655396e-02 5.929453298449516296e-02 8.746469765901565552e-02
3213 7.575710117816925049e-02 5.886257439851760864e-02 8.904507756233215332e-02
3214 7.581521570682525635e-02 5.875832214951515198e-02 8.800684660673141479e-02
3215 7.663562148809432983e-02 6.070186197757720947e-02 9.011874347925186157e-02
3216 7.629875838756561279e-02 6.051814183592796326e-02 8.834398537874221802e-02
3217 7.587993144989013672e-02 5.950864776968955994e-02 8.899852633476257324e-02
3218 7.606970518827438354e-02 6.148830428719520569e-02 8.852636069059371948e-02
3219 7.616956532001495361e-02 6.084978580474853516e-02 8.979279547929763794e-02
3220 7.622694969177246094e-02 6.042730808258056641e-02 9.070850163698196411e-02
3221 7.602394372224807739e-02 5.945190042257308960e-02 9.067446738481521606e-02
3222 7.612600922584533691e-02 6.014363095164299011e-02 8.868698775768280029e-02
3223 7.696041464805603027e-02 6.030593067407608032e-02 9.017662703990936279e-02
3224 7.629510015249252319e-02 6.138296797871589661e-02 8.895537257194519043e-02
3225 7.577960938215255737e-02 6.029403209686279297e-02 8.901721984148025513e-02
3226 7.583323866128921509e-02 6.022001057863235474e-02 8.805991709232330322e-02
3227 7.570157200098037720e-02 6.001031026244163513e-02 8.625461161136627197e-02
3228 7.564905285835266113e-02 5.822378769516944885e-02 8.762525022029876709e-02
3229 7.579205185174942017e-02 6.091212481260299683e-02 8.940348774194717407e-02
3230 7.498078048229217529e-02 5.989945307374000549e-02 8.915489166975021362e-02
3231 7.612864673137664795e-02 5.969956889748573303e-02 8.889233320951461792e-02
3232 7.561612874269485474e-02 5.951019376516342163e-02 8.683719485998153687e-02
3233 7.553693652153015137e-02 6.078537926077842712e-02 8.848490566015243530e-02
3234 7.627815008163452148e-02 6.017299368977546692e-02 9.009054303169250488e-02
3235 7.693713903427124023e-02 5.895330011844635010e-02 9.026339650154113770e-02
3236 7.615822553634643555e-02 6.153816357254981995e-02 8.914758265018463135e-02
3237 7.625748962163925171e-02 6.163475662469863892e-02 8.896096795797348022e-02
3238 7.656934112310409546e-02 5.922137945890426636e-02 8.756361156702041626e-02
3239 7.659351825714111328e-02 6.109063327312469482e-02 9.023018181324005127e-02
3240 7.621787488460540771e-02 6.251326948404312134e-02 8.661587536334991455e-02
3241 7.572344690561294556e-02 5.907360464334487915e-02 8.693550527095794678e-02
3242 7.567935436964035034e-02 6.004564464092254639e-02 8.731380850076675415e-02
3243 7.577115297317504883e-02 5.953342840075492859e-02 8.878818899393081665e-02
3244 7.524001598358154297e-02 5.872674658894538879e-02 8.830637484788894653e-02
3245 7.591608166694641113e-02 6.171717494726181030e-02 8.715891838073730469e-02
3246 7.625147700309753418e-02 5.951946601271629333e-02 8.939192444086074829e-02
3247 7.629445195198059082e-02 6.133878231048583984e-02 8.663750439882278442e-02
3248 7.607202231884002686e-02 6.050615385174751282e-02 8.884704113006591797e-02
3249 7.704430073499679565e-02 5.954318866133689880e-02 9.011956304311752319e-02
3250 7.576360553503036499e-02 5.959887802600860596e-02 9.003413468599319458e-02
3251 7.522699981927871704e-02 5.846353992819786072e-02 8.755602687597274780e-02
3252 7.536797225475311279e-02 5.928905680775642395e-02 8.858039230108261108e-02
3253 7.536670565605163574e-02 5.909172073006629944e-02 8.834207803010940552e-02
3254 7.579771429300308228e-02 6.054445356130599976e-02 8.830428868532180786e-02
3255 7.650624215602874756e-02 6.198326125741004944e-02 8.915565907955169678e-02
3256 7.582189142704010010e-02 5.787248909473419189e-02 8.832231163978576660e-02
3257 7.600080221891403198e-02 5.971954017877578735e-02 8.821059018373489380e-02
3258 7.591252774000167847e-02 6.153303384780883789e-02 8.836122602224349976e-02
3259 7.601173222064971924e-02 6.073874235153198242e-02 8.900710940361022949e-02
3260 7.639148086309432983e-02 6.088135391473770142e-02 8.927857875823974609e-02
3261 7.583646476268768311e-02 6.003122404217720032e-02 8.934577554464340210e-02
3262 7.613431662321090698e-02 6.100385263562202454e-02 8.776870369911193848e-02
3263 7.571657001972198486e-02 5.788700655102729797e-02 8.815662562847137451e-02
3264 7.572342455387115479e-02 5.800999328494071960e-02 9.108117222785949707e-02
3265 7.646179199218750000e-02 6.001072749495506287e-02 8.948417752981185913e-02
3266 7.609450817108154297e-02 5.841782316565513611e-02 8.781002461910247803e-02
3267 7.605983316898345947e-02 6.159530580043792725e-02 8.961500972509384155e-02
3268 7.547198235988616943e-02 6.058235839009284973e-02 8.819688111543655396e-02
3269 7.645680755376815796e-02 5.946488305926322937e-02 8.876134455204010010e-02
3270 7.628269493579864502e-02 5.919246748089790344e-02 9.063411504030227661e-02
3271 7.606802880764007568e-02 6.000702083110809326e-02 8.937919884920120239e-02
3272 7.595781236886978149e-02 6.201292574405670166e-02 8.760144561529159546e-02
3273 7.644284516572952271e-02 6.217915937304496765e-02 8.972728252410888672e-02
3274 7.620452344417572021e-02 6.097296997904777527e-02 9.008564054965972900e-02
3275 7.664830982685089111e-02 6.235736235976219177e-02 8.927626907825469971e-02
3276 7.634656131267547607e-02 6.072805821895599365e-02 8.918506652116775513e-02
3277 7.554364949464797974e-02 5.872346088290214539e-02 8.932925015687942505e-02
3278 7.525287568569183350e-02 6.076835840940475464e-02 8.774075657129287720e-02
3279 7.591132819652557373e-02 6.004876270890235901e-02 8.738099783658981323e-02
3280 7.669618725776672363e-02 6.106279045343399048e-02 9.038246423006057739e-02
3281 7.533569633960723877e-02 5.805132538080215454e-02 8.882727473974227905e-02
3282 7.603043317794799805e-02 5.882678925991058350e-02 8.830056339502334595e-02
3283 7.673293352127075195e-02 6.178733333945274353e-02 8.948478847742080688e-02
3284 7.545409351587295532e-02 6.037817895412445068e-02 8.910218626260757446e-02
3285 7.563045620918273926e-02 6.206627935171127319e-02 8.678604662418365479e-02
3286 7.556768506765365601e-02 6.048117950558662415e-02 9.125134348869323730e-02
3287 7.600641995668411255e-02 6.289275735616683960e-02 8.869291841983795166e-02
3288 7.577631622552871704e-02 5.907409265637397766e-02 8.850478380918502808e-02
3289 7.667787373065948486e-02 5.965858325362205505e-02 8.945644646883010864e-02
3290 7.545880973339080811e-02 6.044590473175048828e-02 8.614268153905868530e-02
3291 7.569493353366851807e-02 5.957479029893875122e-02 8.842339366674423218e-02
3292 7.570783793926239014e-02 5.907818302512168884e-02 8.878672868013381958e-02
3293 7.620101422071456909e-02 6.243733689188957214e-02 8.668220788240432739e-02
3294 7.685537636280059814e-02 6.023288518190383911e-02 8.926471322774887085e-02
3295 7.608231902122497559e-02 6.060360744595527649e-02 9.026805311441421509e-02
3296 7.594595104455947876e-02 6.125373765826225281e-02 8.772926032543182373e-02
3297 7.694297283887863159e-02 6.096901744604110718e-02 8.997507393360137939e-02
3298 7.592493295669555664e-02 5.861855298280715942e-02 8.637892454862594604e-02
3299 7.620258629322052002e-02 6.126507744193077087e-02 8.974792063236236572e-02
3300 7.533509284257888794e-02 5.792766436934471130e-02 8.680640906095504761e-02
3301 7.562322169542312622e-02 5.791405215859413147e-02 9.173335880041122437e-02
3302 7.514296472072601318e-02 5.968728289008140564e-02 8.828151971101760864e-02
3303 7.626941055059432983e-02 6.013281270861625671e-02 8.905145525932312012e-02
3304 7.685587555170059204e-02 6.014765799045562744e-02 9.021205455064773560e-02
3305 7.578615844249725342e-02 6.063304096460342407e-02 8.781870454549789429e-02
3306 7.579142600297927856e-02 6.058769300580024719e-02 8.827444911003112793e-02
3307 7.565979659557342529e-02 6.085532531142234802e-02 8.629594743251800537e-02
3308 7.654569298028945923e-02 6.050598621368408203e-02 9.010647237300872803e-02
3309 7.572020590305328369e-02 6.061771139502525330e-02 8.805193006992340088e-02
3310 7.566926628351211548e-02 5.987158790230751038e-02 8.773396909236907959e-02
3311 7.594065368175506592e-02 5.898346006870269775e-02 8.955875784158706665e-02
3312 7.587281614542007446e-02 6.079459935426712036e-02 8.932181447744369507e-02
3313 7.597575336694717407e-02 5.875104665756225586e-02 8.978585898876190186e-02
3314 7.563416659832000732e-02 6.087862700223922729e-02 8.944751322269439697e-02
3315 7.499210536479949951e-02 6.071840971708297729e-02 8.722187578678131104e-02
3316 7.597614824771881104e-02 6.039309874176979065e-02 8.905939757823944092e-02
3317 7.606559991836547852e-02 6.024730205535888672e-02 8.847723156213760376e-02
3318 7.743781805038452148e-02 6.151247769594192505e-02 9.037636220455169678e-02
3319 7.643131911754608154e-02 5.983306467533111572e-02 8.935255557298660278e-02
3320 7.581388205289840698e-02 5.943948775529861450e-02 8.677159994840621948e-02
3321 7.599112391471862793e-02 5.965945869684219360e-02 8.829258382320404053e-02
3322 7.625712454319000244e-02 5.909033492207527161e-02 8.789627254009246826e-02
3323 7.622834295034408569e-02 6.006265431642532349e-02 8.963788300752639771e-02
3324 7.530315220355987549e-02 6.070338934659957886e-02 8.853904157876968384e-02
3325 7.625596225261688232e-02 5.837101861834526062e-02 8.964088559150695801e-02
3326 7.586218416690826416e-02 6.115325167775154114e-02 8.741051703691482544e-02
3327 7.692214846611022949e-02 6.091363355517387390e-02 9.002508968114852905e-02
3328 7.678714394569396973e-02 6.093826144933700562e-02 8.857361972332000732e-02
3329 7.511768490076065063e-02 5.958859995007514954e-02 8.792681992053985596e-02
3330 7.574898749589920044e-02 5.999555438756942749e-02 8.851228654384613037e-02
3331 7.528125494718551636e-02 5.809246003627777100e-02 9.203748404979705811e-02
3332 7.598496228456497192e-02 5.967459827661514282e-02 8.906795829534530640e-02
3333 7.598985731601715088e-02 5.840398743748664856e-02 8.834256976842880249e-02
3334 7.604025304317474365e-02 6.123455241322517395e-02 8.812139928340911865e-02
3335 7.637950032949447632e-02 5.816059559583663940e-02 9.124223142862319946e-02
3336 7.570391148328781128e-02 6.169078499078750610e-02 8.713412284851074219e-02
3337 7.627753168344497681e-02 6.070958822965621948e-02 8.896892517805099487e-02
3338 7.582579553127288818e-02 5.970000475645065308e-02 8.833412826061248779e-02
3339 7.580846548080444336e-02 6.004068627953529358e-02 8.918870240449905396e-02
3340 7.622076570987701416e-02 6.017268449068069458e-02 9.170155227184295654e-02
3341 7.567534595727920532e-02 5.646963417530059814e-02 8.879590779542922974e-02
3342 7.654044777154922485e-02 5.996875837445259094e-02 8.919669687747955322e-02
3343 7.575374841690063477e-02 5.847663804888725281e-02 8.839569240808486938e-02
3344 7.510637491941452026e-02 5.855430662631988525e-02 8.788512647151947021e-02
3345 7.541531324386596680e-02 6.094028800725936890e-02 8.903501927852630615e-02
3346 7.640955597162246704e-02 5.948450416326522827e-02 9.379835426807403564e-02
3347 7.597375661134719849e-02 5.774489417672157288e-02 8.924749493598937988e-02
3348 7.582618296146392822e-02 5.944929271936416626e-02 8.923484385013580322e-02
3349 7.682092487812042236e-02 6.027953699231147766e-02 8.978632092475891113e-02
3350 7.569622248411178589e-02 5.951873585581779480e-02 8.978212624788284302e-02
3351 7.548423111438751221e-02 5.763269215822219849e-02 8.684550970792770386e-02
3352 7.491932064294815063e-02 5.851958692073822021e-02 8.689682930707931519e-02
3353 7.650567591190338135e-02 6.017788499593734741e-02 8.848997950553894043e-02
3354 7.559963315725326538e-02 5.933076515793800354e-02 8.859656751155853271e-02
3355 7.539279758930206299e-02 6.048123165965080261e-02 8.867280930280685425e-02
3356 7.555526494979858398e-02 6.012963503599166870e-02 8.736764639616012573e-02
3357 7.538837939500808716e-02 5.886580049991607666e-02 8.712097257375717163e-02
3358 7.548906654119491577e-02 5.908501893281936646e-02 8.776979148387908936e-02
3359 7.615216076374053955e-02 6.141826137900352478e-02 8.822469413280487061e-02
3360 7.547628879547119141e-02 6.089228764176368713e-02 8.942649513483047485e-02
3361 7.624760270118713379e-02 6.095468252897262573e-02 8.884591609239578247e-02
3362 7.531361281871795654e-02 5.996931716799736023e-02 8.740349113941192627e-02
3363 7.637111097574234009e-02 6.041529402136802673e-02 8.986841887235641479e-02
3364 7.539080083370208740e-02 5.915447697043418884e-02 8.779236674308776855e-02
3365 7.503180205821990967e-02 5.931954458355903625e-02 8.743925392627716064e-02
3366 7.545910775661468506e-02 5.907474458217620850e-02 8.844704180955886841e-02
3367 7.557819783687591553e-02 6.042220816016197205e-02 8.981447666883468628e-02
3368 7.615940272808074951e-02 6.156884133815765381e-02 8.859892189502716064e-02
3369 7.624713331460952759e-02 5.899363011121749878e-02 8.881641179323196411e-02
3370 7.533888518810272217e-02 5.814776569604873657e-02 8.788082748651504517e-02
3371 7.629270851612091064e-02 5.733365938067436218e-02 8.987234532833099365e-02
3372 7.619899511337280273e-02 6.135279312729835510e-02 8.879920840263366699e-02
3373 7.719506323337554932e-02 6.259351223707199097e-02 9.052422642707824707e-02
3374 7.602737843990325928e-02 6.012700498104095459e-02 8.786598592996597290e-02
3375 7.634679228067398071e-02 6.177839264273643494e-02 8.876732736825942993e-02
3376 7.537352293729782104e-02 5.851344764232635498e-02 8.835094422101974487e-02
3377 7.678118348121643066e-02 6.142711639404296875e-02 8.812590688467025757e-02
3378 7.595185935497283936e-02 6.070370599627494812e-02 8.867465704679489136e-02
3379 7.604907453060150146e-02 5.912103503942489624e-02 8.968418091535568237e-02
3380 7.613920420408248901e-02 6.209373846650123596e-02 8.938013762235641479e-02
3381 7.544225454330444336e-02 5.980315059423446655e-02 8.913584053516387939e-02
3382 7.571536302566528320e-02 6.026595458388328552e-02 8.708335459232330322e-02
3383 7.601936161518096924e-02 6.022103503346443176e-02 8.866890519857406616e-02
3384 7.558799535036087036e-02 5.756857246160507202e-02 8.840683102607727051e-02
3385 7.611183822154998779e-02 5.998113006353378296e-02 8.785413205623626709e-02
3386 7.663964480161666870e-02 6.053404137492179871e-02 8.865849673748016357e-02
3387 7.554335892200469971e-02 5.888419970870018005e-02 8.826818317174911499e-02
3388 7.613339275121688843e-02 6.090682372450828552e-02 9.050025790929794312e-02
3389 7.574798166751861572e-02 5.839909613132476807e-02 8.920533210039138794e-02
3390 7.603074610233306885e-02 6.023585051298141479e-02 8.898277580738067627e-02
3391 7.569824159145355225e-02 6.012688949704170227e-02 8.852767944335937500e-02
3392 7.585536688566207886e-02 5.961576849222183228e-02 8.901178091764450073e-02
3393 7.511110603809356689e-02 6.226738542318344116e-02 8.858065307140350342e-02
3394 7.620275765657424927e-02 6.151961535215377808e-02 8.921825140714645386e-02
3395 7.566036283969879150e-02 5.942345410585403442e-02 8.612219989299774170e-02
3396 7.571738958358764648e-02 5.786855146288871765e-02 8.839588612318038940e-02
3397 7.611882686614990234e-02 5.956417322158813477e-02 8.873267471790313721e-02
3398 7.614066451787948608e-02 6.055646762251853943e-02 9.027016162872314453e-02
3399 7.616899907588958740e-02 5.990978330373764038e-02 9.262491762638092041e-02
3400 7.587412744760513306e-02 5.979474261403083801e-02 8.938101679086685181e-02
3401 7.601825892925262451e-02 6.038214266300201416e-02 8.998978883028030396e-02
3402 7.586348056793212891e-02 6.074768677353858948e-02 8.768638223409652710e-02
3403 7.653190940618515015e-02 5.985171720385551453e-02 9.040487557649612427e-02
3404 7.545284181833267212e-02 5.896780639886856079e-02 8.849140256643295288e-02
3405 7.600290328264236450e-02 6.025746837258338928e-02 8.823151141405105591e-02
3406 7.677789777517318726e-02 6.128418073058128357e-02 9.169354289770126343e-02
3407 7.616546005010604858e-02 5.942109972238540649e-02 9.012237191200256348e-02
3408 7.611741870641708374e-02 6.094268336892127991e-02 9.025567024946212769e-02
3409 7.598419487476348877e-02 5.860887095332145691e-02 8.756776899099349976e-02
3410 7.581783831119537354e-02 6.112085282802581787e-02 8.722639083862304688e-02
3411 7.636252045631408691e-02 6.127661466598510742e-02 8.842264860868453979e-02
3412 7.574995607137680054e-02 6.066845357418060303e-02 8.867374807596206665e-02
3413 7.628172636032104492e-02 6.127391383051872253e-02 9.050142765045166016e-02
3414 7.577278465032577515e-02 5.937609821557998657e-02 9.008689969778060913e-02
3415 7.591948658227920532e-02 6.081482023000717163e-02 8.879608660936355591e-02
3416 7.576499134302139282e-02 5.851088091731071472e-02 8.972390741109848022e-02
3417 7.622438669204711914e-02 6.026168167591094971e-02 8.920053392648696899e-02
3418 7.519912719726562500e-02 5.793093144893646240e-02 8.849260956048965454e-02
3419 7.581049203872680664e-02 6.039396300911903381e-02 8.971425890922546387e-02
3420 7.605850696563720703e-02 5.992311611771583557e-02 8.915063738822937012e-02
3421 7.646642625331878662e-02 6.035161018371582031e-02 8.818523585796356201e-02
3422 7.556066662073135376e-02 5.994046479463577271e-02 8.748856931924819946e-02
3423 7.611688971519470215e-02 5.886850506067276001e-02 9.216112643480300903e-02
3424 7.579211145639419556e-02 6.119627878069877625e-02 8.840479701757431030e-02
3425 7.543750852346420288e-02 5.926139652729034424e-02 8.745280653238296509e-02
3426 7.649727165699005127e-02 6.185920909047126770e-02 8.871150016784667969e-02
3427 7.539031654596328735e-02 6.019895896315574646e-02 8.679226040840148926e-02
3428 7.659091055393218994e-02 6.177211925387382507e-02 8.969624340534210205e-02
3429 7.563618570566177368e-02 5.926198884844779968e-02 8.839888125658035278e-02
3430 7.512028515338897705e-02 5.963100492954254150e-02 8.658267557621002197e-02
3431 7.593329250812530518e-02 6.002680957317352295e-02 8.887235075235366821e-02
3432 7.603016495704650879e-02 5.916472896933555603e-02 8.813156932592391968e-02
3433 7.599654793739318848e-02 6.135433167219161987e-02 8.835280686616897583e-02
3434 7.695408165454864502e-02 6.017685681581497192e-02 9.148812294006347656e-02
3435 7.616761326789855957e-02 6.105177477002143860e-02 9.132907539606094360e-02
3436 7.529468834400177002e-02 5.941831320524215698e-02 8.810526877641677856e-02
3437 7.600925862789154053e-02 5.953698232769966125e-02 8.856783062219619751e-02
3438 7.613079249858856201e-02 5.929509550333023071e-02 8.926903456449508667e-02
3439 7.584535330533981323e-02 5.934065952897071838e-02 8.993544429540634155e-02
3440 7.609238475561141968e-02 6.099897250533103943e-02 8.872046321630477905e-02
3441 7.630529254674911499e-02 6.236928328871726990e-02 8.917142450809478760e-02
3442 7.578750699758529663e-02 5.871313437819480896e-02 8.814250677824020386e-02
3443 7.572433352470397949e-02 5.753231793642044067e-02 8.750453591346740723e-02
3444 7.554949820041656494e-02 5.984568223357200623e-02 8.868326246738433838e-02
3445 7.612355053424835205e-02 5.939861759543418884e-02 8.795502781867980957e-02
3446 7.640518248081207275e-02 5.951280891895294189e-02 8.799788355827331543e-02
3447 7.570417225360870361e-02 5.855799093842506409e-02 8.774945139884948730e-02
3448 7.570722699165344238e-02 6.030317395925521851e-02 8.800403773784637451e-02
3449 7.634090632200241089e-02 6.131216511130332947e-02 8.892304450273513794e-02
3450 7.608442753553390503e-02 5.949467048048973083e-02 8.899316936731338501e-02
3451 7.600392401218414307e-02 5.904310569167137146e-02 8.888255804777145386e-02
3452 7.613100856542587280e-02 5.972506850957870483e-02 8.879379183053970337e-02
3453 7.632184028625488281e-02 6.036098673939704895e-02 8.894298970699310303e-02
3454 7.603206485509872437e-02 6.111598014831542969e-02 8.821935206651687622e-02
3455 7.472398877143859863e-02 5.884540826082229614e-02 8.832648396492004395e-02
3456 7.618282735347747803e-02 6.035127490758895874e-02 8.732994645833969116e-02
3457 7.634820044040679932e-02 5.818707868456840515e-02 8.932891488075256348e-02
3458 7.661481201648712158e-02 6.112977489829063416e-02 9.006278961896896362e-02
3459 7.695973664522171021e-02 6.110379844903945923e-02 9.195932745933532715e-02
3460 7.619875669479370117e-02 6.134080141782760620e-02 8.844228088855743408e-02
3461 7.576480507850646973e-02 6.117504090070724487e-02 8.730255067348480225e-02
3462 7.578109204769134521e-02 6.070079654455184937e-02 8.957473188638687134e-02
3463 7.677415013313293457e-02 6.315567344427108765e-02 8.921872824430465698e-02
3464 7.582008093595504761e-02 6.185632571578025818e-02 8.898461610078811646e-02
3465 7.576122134923934937e-02 5.912192165851593018e-02 8.940525352954864502e-02
3466 7.599125802516937256e-02 5.992120131850242615e-02 9.077484160661697388e-02
3467 7.631824910640716553e-02 5.793600901961326599e-02 8.745363354682922363e-02
3468 7.578842341899871826e-02 5.951647832989692688e-02 8.785059303045272827e-02
3469 7.521910220384597778e-02 6.049172952771186829e-02 8.627455681562423706e-02
3470 7.583527266979217529e-02 6.066179275512695312e-02 9.173513948917388916e-02
3471 7.629349827766418457e-02 5.873829498887062073e-02 8.995942026376724243e-02
3472 7.488094270229339600e-02 6.076691299676895142e-02 8.669511228799819946e-02
3473 7.543185353279113770e-02 5.754627287387847900e-02 8.767171204090118408e-02
3474 7.527627050876617432e-02 5.987935140728950500e-02 8.808703720569610596e-02
3475 7.581830024719238281e-02 5.955345556139945984e-02 9.012236446142196655e-02
3476 7.598908245563507080e-02 6.041000410914421082e-02 8.832455426454544067e-02
3477 7.621548324823379517e-02 5.897911265492439270e-02 8.839900046586990356e-02
3478 7.580136507749557495e-02 5.862691625952720642e-02 8.972705900669097900e-02
3479 7.554252445697784424e-02 5.870169773697853088e-02 8.763827383518218994e-02
3480 7.669959962368011475e-02 6.114684045314788818e-02 8.986846357583999634e-02
3481 7.547949999570846558e-02 6.130817160010337830e-02 8.800559490919113159e-02
3482 7.711684703826904297e-02 6.180841103196144104e-02 8.886150270700454712e-02
3483 7.504453510046005249e-02 5.877638980746269226e-02 8.696373552083969116e-02
3484 7.571376115083694458e-02 5.765167251229286194e-02 8.821933716535568237e-02
3485 7.626795023679733276e-02 6.319149583578109741e-02 8.879414200782775879e-02
3486 7.692136615514755249e-02 6.094492971897125244e-02 8.993382751941680908e-02
3487 7.581058144569396973e-02 6.035584583878517151e-02 8.926884084939956665e-02
3488 7.588322460651397705e-02 6.083312258124351501e-02 8.795286715030670166e-02
3489 7.652384787797927856e-02 6.129055470228195190e-02 8.825295418500900269e-02
3490 7.616565376520156860e-02 6.099479645490646362e-02 8.712382614612579346e-02
3491 7.609881460666656494e-02 6.159541755914688110e-02 8.856851607561111450e-02
3492 7.532072067260742188e-02 5.981044843792915344e-02 8.755255490541458130e-02
3493 7.548928260803222656e-02 6.005929410457611084e-02 8.850663155317306519e-02
3494 7.569801807403564453e-02 6.010641902685165405e-02 9.029177576303482056e-02
3495 7.607676833868026733e-02 6.072082370519638062e-02 8.808309584856033325e-02
3496 7.630547136068344116e-02 5.918480455875396729e-02 8.855415880680084229e-02
3497 7.611556351184844971e-02 5.927030742168426514e-02 8.916402608156204224e-02
3498 7.749565690755844116e-02 5.947799608111381531e-02 9.118665009737014771e-02
3499 7.573519647121429443e-02 5.852342024445533752e-02 8.876789361238479614e-02
3500 7.629312574863433838e-02 6.119136884808540344e-02 8.732774108648300171e-02
3501 7.519592344760894775e-02 5.780907720327377319e-02 8.888413012027740479e-02
3502 7.601451873779296875e-02 6.113389506936073303e-02 8.732550591230392456e-02
3503 7.632091641426086426e-02 6.002819910645484924e-02 8.827805519104003906e-02
3504 7.537974417209625244e-02 6.033653765916824341e-02 8.756975084543228149e-02
3505 7.602558284997940063e-02 6.005151197314262390e-02 8.889636397361755371e-02
3506 7.556526362895965576e-02 5.910827592015266418e-02 8.909732848405838013e-02
3507 7.579378038644790649e-02 6.165592744946479797e-02 8.720182627439498901e-02
3508 7.603816688060760498e-02 6.028061732649803162e-02 8.888683468103408813e-02
3509 7.568896561861038208e-02 5.860615149140357971e-02 8.860263973474502563e-02
3510 7.634273916482925415e-02 6.002721935510635376e-02 8.889792114496231079e-02
3511 7.611755281686782837e-02 6.102652475237846375e-02 8.886151760816574097e-02
3512 7.554830610752105713e-02 5.860861763358116150e-02 9.100782126188278198e-02
3513 7.513569295406341553e-02 5.802531167864799500e-02 8.809180557727813721e-02
3514 7.540503889322280884e-02 6.140457838773727417e-02 8.939455449581146240e-02
3515 7.582932710647583008e-02 6.222414970397949219e-02 8.908974379301071167e-02
3516 7.645501196384429932e-02 6.049227714538574219e-02 8.818801492452621460e-02
3517 7.539301365613937378e-02 6.070136278867721558e-02 8.788254857063293457e-02
3518 7.545147836208343506e-02 6.017899140715599060e-02 8.853233605623245239e-02
3519 7.588841766119003296e-02 5.828775465488433838e-02 8.995655179023742676e-02
3520 7.638029754161834717e-02 6.069694459438323975e-02 8.911890536546707153e-02
3521 7.582283020019531250e-02 5.922710523009300232e-02 8.884807676076889038e-02
3522 7.655696570873260498e-02 5.960794910788536072e-02 8.850984275341033936e-02
3523 7.661534845829010010e-02 6.125374138355255127e-02 8.915510028600692749e-02
3524 7.574135810136795044e-02 5.983232706785202026e-02 8.787002414464950562e-02
3525 7.602740824222564697e-02 6.001788750290870667e-02 8.823166042566299438e-02
3526 7.606830447912216187e-02 6.139185279607772827e-02 8.944820612668991089e-02
3527 7.510350644588470459e-02 6.040110811591148376e-02 8.738659322261810303e-02
3528 7.540921866893768311e-02 5.928234383463859558e-02 8.937142044305801392e-02
3529 7.483612000942230225e-02 6.030318886041641235e-02 8.668683469295501709e-02
3530 7.661831378936767578e-02 6.106771156191825867e-02 9.122008830308914185e-02
3531 7.613264024257659912e-02 5.963377282023429871e-02 8.897353708744049072e-02
3532 7.530398666858673096e-02 5.915733054280281067e-02 8.850535005331039429e-02
3533 7.604940980672836304e-02 5.997974053025245667e-02 8.752524852752685547e-02
3534 7.578985393047332764e-02 5.881527811288833618e-02 8.798794448375701904e-02
3535 7.519087940454483032e-02 5.962841585278511047e-02 8.641411364078521729e-02
3536 7.567653059959411621e-02 5.953060090541839600e-02 8.961725980043411255e-02
3537 7.550512999296188354e-02 5.880039557814598083e-02 9.029475599527359009e-02
3538 7.531156390905380249e-02 5.837355926632881165e-02 8.788002282381057739e-02
3539 7.539261877536773682e-02 6.122022494673728943e-02 8.804862946271896362e-02
3540 7.530650496482849121e-02 5.919967964291572571e-02 8.726157248020172119e-02
3541 7.567736506462097168e-02 6.079887598752975464e-02 8.695412427186965942e-02
3542 7.636673748493194580e-02 5.957274511456489563e-02 9.037085622549057007e-02
3543 7.591848075389862061e-02 6.038592755794525146e-02 8.757009357213973999e-02
3544 7.572241127490997314e-02 5.750646442174911499e-02 8.787194639444351196e-02
3545 7.613091170787811279e-02 6.022327020764350891e-02 8.709608018398284912e-02
3546 7.618995010852813721e-02 6.142858788371086121e-02 8.834505081176757812e-02
3547 7.590845227241516113e-02 5.931620672345161438e-02 8.949505537748336792e-02
3548 7.548048347234725952e-02 5.871039256453514099e-02 8.786597847938537598e-02
3549 7.550764083862304688e-02 6.013910472393035889e-02 8.920168876647949219e-02
3550 7.657366245985031128e-02 5.990798398852348328e-02 8.860614895820617676e-02
3551 7.623843103647232056e-02 6.043449416756629944e-02 8.913811296224594116e-02
3552 7.538384199142456055e-02 5.914662033319473267e-02 8.841016143560409546e-02
3553 7.556036114692687988e-02 6.079478934407234192e-02 8.775796741247177124e-02
3554 7.572428882122039795e-02 5.952943861484527588e-02 9.023032337427139282e-02
3555 7.589337229728698730e-02 5.961018800735473633e-02 8.907092362642288208e-02
3556 7.679732143878936768e-02 5.964703112840652466e-02 8.909199386835098267e-02
3557 7.626257836818695068e-02 6.044348329305648804e-02 8.902657032012939453e-02
3558 7.577574253082275391e-02 6.055840477347373962e-02 8.993430435657501221e-02
3559 7.604732364416122437e-02 6.172959879040718079e-02 8.861682564020156860e-02
3560 7.625390589237213135e-02 5.978436395525932312e-02 9.045226126909255981e-02
3561 7.580170035362243652e-02 6.230900436639785767e-02 8.816988021135330200e-02
3562 7.519382983446121216e-02 6.051523610949516296e-02 9.025416523218154907e-02
3563 7.629338651895523071e-02 6.096987053751945496e-02 8.798587322235107422e-02
3564 7.517830282449722290e-02 5.887401476502418518e-02 8.657070994377136230e-02
3565 7.558442652225494385e-02 6.039310991764068604e-02 8.804859966039657593e-02
3566 7.567192614078521729e-02 5.933742225170135498e-02 8.772342652082443237e-02
3567 7.548329234123229980e-02 6.044613569974899292e-02 8.756764978170394897e-02
3568 7.566891610622406006e-02 5.853495374321937561e-02 8.708198368549346924e-02
3569 7.645566761493682861e-02 5.984598770737648010e-02 8.872218430042266846e-02
3570 7.569951564073562622e-02 6.147750094532966614e-02 8.787139505147933960e-02
3571 7.605133205652236938e-02 6.104623898863792419e-02 8.914278447628021240e-02
3572 7.598906755447387695e-02 6.015870347619056702e-02 8.802369982004165649e-02
3573 7.554693520069122314e-02 5.908621475100517273e-02 8.721462637186050415e-02
3574 7.644484937191009521e-02 6.116347759962081909e-02 8.940546959638595581e-02
3575 7.608937472105026245e-02 6.104005128145217896e-02 8.837740868330001831e-02
3576 7.577840238809585571e-02 5.993494018912315369e-02 8.867660909891128540e-02
3577 7.549209147691726685e-02 5.905516818165779114e-02 8.764130622148513794e-02
3578 7.648602873086929321e-02 5.864833295345306396e-02 8.983380347490310669e-02
3579 7.645232230424880981e-02 6.012751907110214233e-02 8.988051861524581909e-02
3580 7.594783604145050049e-02 6.108561530709266663e-02 8.882730454206466675e-02
3581 7.501506805419921875e-02 5.809317901730537415e-02 8.750344812870025635e-02
3582 7.571846246719360352e-02 6.113885343074798584e-02 8.825419843196868896e-02
3583 7.525422424077987671e-02 6.045963615179061890e-02 8.661424368619918823e-02
3584 7.627007365226745605e-02 5.943634361028671265e-02 8.991418033838272095e-02
3585 7.660088688135147095e-02 5.941434204578399658e-02 8.910608291625976562e-02
3586 7.579289376735687256e-02 5.928740277886390686e-02 8.955955505371093750e-02
3587 7.549735903739929199e-02 6.019546836614608765e-02 8.692725002765655518e-02
3588 7.650201022624969482e-02 6.180895119905471802e-02 8.855851739645004272e-02
3589 7.608194649219512939e-02 6.101808324456214905e-02 8.957244455814361572e-02
3590 7.567156851291656494e-02 5.975104868412017822e-02 8.952358365058898926e-02
3591 7.581744343042373657e-02 5.897544696927070618e-02 8.862087875604629517e-02
3592 7.538530230522155762e-02 5.847491323947906494e-02 8.768774569034576416e-02
3593 7.555455714464187622e-02 6.100040301680564880e-02 8.723664283752441406e-02
3594 7.606353610754013062e-02 6.149233132600784302e-02 8.932615071535110474e-02
3595 7.638543844223022461e-02 5.944152921438217163e-02 9.079910814762115479e-02
3596 7.536154240369796753e-02 5.900913104414939880e-02 8.902464061975479126e-02
3597 7.501818239688873291e-02 6.116527691483497620e-02 8.691315352916717529e-02
3598 7.580209523439407349e-02 5.864554271101951599e-02 8.857657015323638916e-02
3599 7.531493902206420898e-02 5.817897990345954895e-02 8.724357932806015015e-02
3600 7.514156401157379150e-02 5.790520086884498596e-02 8.712232112884521484e-02


==> TikZ/data/training_convergence/MNIST/RL-SINFONY_MNIST4_sgd.dat <==
1 2.302344560623168945e+00 2.251344680786132812e+00 2.344126701354980469e+00
2 2.117514610290527344e+00 2.045078277587890625e+00 2.185377836227416992e+00
3 2.015451908111572266e+00 1.936379790306091309e+00 2.092457532882690430e+00
4 1.929049491882324219e+00 1.846424102783203125e+00 2.040212392807006836e+00
5 1.838169455528259277e+00 1.689827442169189453e+00 1.954314231872558594e+00
6 1.754542112350463867e+00 1.605769991874694824e+00 1.900766134262084961e+00
7 1.691989302635192871e+00 1.516700506210327148e+00 1.935786008834838867e+00
8 1.634057283401489258e+00 1.469887614250183105e+00 1.816710352897644043e+00
9 1.575118064880371094e+00 1.402297735214233398e+00 1.772365927696228027e+00
10 1.537084341049194336e+00 1.304611921310424805e+00 1.770534396171569824e+00
11 1.462585210800170898e+00 1.265491008758544922e+00 1.695388913154602051e+00
12 1.438571453094482422e+00 1.199282169342041016e+00 1.668815970420837402e+00
13 1.414719820022583008e+00 1.180565714836120605e+00 1.674629688262939453e+00
14 1.377520561218261719e+00 1.223888874053955078e+00 1.581935286521911621e+00
15 1.334296107292175293e+00 1.133528351783752441e+00 1.599195837974548340e+00
16 1.310494184494018555e+00 1.101512670516967773e+00 1.495695829391479492e+00
17 1.282629251480102539e+00 1.092279672622680664e+00 1.426920056343078613e+00
18 1.258244752883911133e+00 1.068694949150085449e+00 1.473559260368347168e+00
19 1.230569601058959961e+00 1.048230528831481934e+00 1.484040498733520508e+00
20 1.225245237350463867e+00 1.040645360946655273e+00 1.443814396858215332e+00
21 1.198221445083618164e+00 1.010834336280822754e+00 1.468293905258178711e+00
22 1.191206097602844238e+00 9.619320034980773926e-01 1.400615811347961426e+00
23 1.205723047256469727e+00 9.517239332199096680e-01 1.322130560874938965e+00
24 1.172545075416564941e+00 9.277069568634033203e-01 1.337918162345886230e+00
25 1.142208218574523926e+00 9.511107206344604492e-01 1.338603019714355469e+00
26 1.133754730224609375e+00 9.404969811439514160e-01 1.258140087127685547e+00
27 1.106269955635070801e+00 9.282917976379394531e-01 1.223537921905517578e+00
28 1.101004958152770996e+00 8.915473222732543945e-01 1.334055066108703613e+00
29 1.109476327896118164e+00 8.800369501113891602e-01 1.352896809577941895e+00
30 1.103288531303405762e+00 8.939876556396484375e-01 1.297277569770812988e+00
31 1.080152630805969238e+00 8.731806278228759766e-01 1.272562026977539062e+00
32 1.069494247436523438e+00 8.539224863052368164e-01 1.293245911598205566e+00
33 1.072308301925659180e+00 8.502597212791442871e-01 1.561144232749938965e+00
34 1.051877737045288086e+00 8.652945160865783691e-01 1.528114318847656250e+00
35 1.036380171775817871e+00 8.303170204162597656e-01 1.543835043907165527e+00
36 1.028012275695800781e+00 8.350304365158081055e-01 1.482412815093994141e+00
37 1.019835710525512695e+00 8.139246106147766113e-01 1.464089512825012207e+00
38 1.042106628417968750e+00 8.219467997550964355e-01 1.422085285186767578e+00
39 1.012719988822937012e+00 8.153775930404663086e-01 1.382248401641845703e+00
40 1.028531789779663086e+00 8.126263618469238281e-01 1.363337039947509766e+00
41 1.006695389747619629e+00 8.050491809844970703e-01 1.330087304115295410e+00
42 9.814473986625671387e-01 7.957199215888977051e-01 1.324214100837707520e+00
43 9.983285665512084961e-01 8.309056162834167480e-01 1.266036272048950195e+00
44 9.926289319992065430e-01 8.270078897476196289e-01 1.195368289947509766e+00
45 9.823408126831054688e-01 8.118817210197448730e-01 1.194920301437377930e+00
46 9.888074994087219238e-01 7.873987555503845215e-01 1.375960230827331543e+00
47 1.021009683609008789e+00 7.861571907997131348e-01 1.764674901962280273e+00
48 1.013053417205810547e+00 7.701251506805419922e-01 1.666170716285705566e+00
49 9.681922793388366699e-01 7.683872580528259277e-01 1.370501875877380371e+00
50 9.615599513053894043e-01 7.757723927497863770e-01 1.269440054893493652e+00
51 9.831315279006958008e-01 7.726507186889648438e-01 1.360042214393615723e+00
52 9.506381750106811523e-01 7.437408566474914551e-01 1.159459233283996582e+00
53 9.296880960464477539e-01 7.456504106521606445e-01 1.147112131118774414e+00
54 9.210028648376464844e-01 7.381600141525268555e-01 1.105480432510375977e+00
55 9.129481315612792969e-01 7.433143258094787598e-01 1.089963436126708984e+00
56 9.065562486648559570e-01 7.489145398139953613e-01 1.086630463600158691e+00
57 9.335875511169433594e-01 7.272312641143798828e-01 1.371291637420654297e+00
58 9.391039013862609863e-01 7.788709998130798340e-01 1.381083250045776367e+00
59 9.232403039932250977e-01 7.470877170562744141e-01 1.320164442062377930e+00
60 9.089187383651733398e-01 7.374621033668518066e-01 1.293648838996887207e+00
61 9.081918001174926758e-01 7.028290033340454102e-01 1.263813495635986328e+00
62 9.043371081352233887e-01 7.093103528022766113e-01 1.257061123847961426e+00
63 8.950996398925781250e-01 7.058928012847900391e-01 1.242127060890197754e+00
64 8.945209383964538574e-01 7.155196070671081543e-01 1.228783011436462402e+00
65 8.723575472831726074e-01 6.995059847831726074e-01 1.207182168960571289e+00
66 8.691754341125488281e-01 6.794211268424987793e-01 1.250630736351013184e+00
67 8.746921420097351074e-01 6.780989170074462891e-01 1.220631718635559082e+00
68 8.675805926322937012e-01 6.826812624931335449e-01 1.243928313255310059e+00
69 8.752136230468750000e-01 6.791096329689025879e-01 1.288566946983337402e+00
70 8.484293222427368164e-01 6.709089279174804688e-01 1.244967937469482422e+00
71 8.494781255722045898e-01 6.749225854873657227e-01 1.227660059928894043e+00
72 9.071216583251953125e-01 6.588941216468811035e-01 1.259964346885681152e+00
73 8.950608372688293457e-01 6.625930070877075195e-01 1.266680240631103516e+00
74 8.618186712265014648e-01 6.810638904571533203e-01 1.240294933319091797e+00
75 8.425413370132446289e-01 6.632930636405944824e-01 1.185547113418579102e+00
76 8.542445898056030273e-01 6.646016836166381836e-01 1.184700846672058105e+00
77 8.773922920227050781e-01 6.598204374313354492e-01 1.139436841011047363e+00
78 8.633018732070922852e-01 6.463019847869873047e-01 1.123836159706115723e+00
79 8.443402051925659180e-01 6.502248048782348633e-01 1.141765952110290527e+00
80 8.337115049362182617e-01 6.473076939582824707e-01 1.092565178871154785e+00
81 8.069510459899902344e-01 6.415455937385559082e-01 1.016725659370422363e+00
82 7.998330593109130859e-01 6.487596631050109863e-01 1.005059003829956055e+00
83 7.752542495727539062e-01 6.434026360511779785e-01 9.215056896209716797e-01
84 7.606796026229858398e-01 6.420819759368896484e-01 8.776617646217346191e-01
85 7.597967982292175293e-01 6.469739675521850586e-01 8.445034623146057129e-01
86 7.519076466560363770e-01 6.277912259101867676e-01 8.274406194686889648e-01
87 8.019824028015136719e-01 6.580206751823425293e-01 1.128135800361633301e+00
88 7.984832525253295898e-01 6.378458738327026367e-01 1.263688087463378906e+00
89 7.906302809715270996e-01 6.378844976425170898e-01 1.233029723167419434e+00
90 7.475873231887817383e-01 6.499310135841369629e-01 9.214348793029785156e-01
91 7.406378388404846191e-01 6.231008768081665039e-01 9.299221634864807129e-01
92 7.255083322525024414e-01 6.208219528198242188e-01 8.926776647567749023e-01
93 7.303990721702575684e-01 6.286659836769104004e-01 8.702433109283447266e-01
94 7.294140458106994629e-01 5.978870987892150879e-01 8.319516181945800781e-01
95 7.197006344795227051e-01 6.207877993583679199e-01 8.120523691177368164e-01
96 7.215912938117980957e-01 6.297336220741271973e-01 8.160619139671325684e-01
97 7.190930247306823730e-01 6.427609920501708984e-01 7.898158431053161621e-01
98 7.196167707443237305e-01 6.209623813629150391e-01 7.811966538429260254e-01
99 6.997591257095336914e-01 6.061573028564453125e-01 7.764852046966552734e-01
100 6.984595060348510742e-01 6.144401431083679199e-01 7.885352969169616699e-01
101 7.107899188995361328e-01 5.915544629096984863e-01 8.636624813079833984e-01
102 7.135562896728515625e-01 6.109051108360290527e-01 1.014042019844055176e+00
103 7.271637320518493652e-01 5.988364219665527344e-01 1.115650415420532227e+00
104 7.602208852767944336e-01 5.832965970039367676e-01 1.223504543304443359e+00
105 7.531976699829101562e-01 6.058828830718994141e-01 1.122151374816894531e+00
106 7.161235213279724121e-01 5.711731314659118652e-01 1.122099161148071289e+00
107 7.312842607498168945e-01 5.724117159843444824e-01 1.048705577850341797e+00
108 7.218278646469116211e-01 5.840553045272827148e-01 9.839420914649963379e-01
109 7.266405820846557617e-01 5.691117048263549805e-01 1.063901185989379883e+00
110 7.002953290939331055e-01 5.835298299789428711e-01 1.052798748016357422e+00
111 7.120696306228637695e-01 5.728856921195983887e-01 1.139681339263916016e+00
112 7.082764506340026855e-01 5.690442919731140137e-01 1.073791503906250000e+00
113 6.836895942687988281e-01 5.859169363975524902e-01 9.628621935844421387e-01
114 6.819596290588378906e-01 6.070394515991210938e-01 9.196373224258422852e-01
115 6.800140142440795898e-01 5.853100419044494629e-01 9.433903098106384277e-01
116 6.715370416641235352e-01 5.772721767425537109e-01 9.209548234939575195e-01
117 6.780983805656433105e-01 5.768495798110961914e-01 9.649391174316406250e-01
118 6.647326946258544922e-01 5.770140886306762695e-01 8.816127181053161621e-01
119 6.549278497695922852e-01 5.567869544029235840e-01 8.596501946449279785e-01
120 6.462875008583068848e-01 5.313616394996643066e-01 8.285065293312072754e-01
121 6.564173102378845215e-01 5.675274729728698730e-01 8.151820302009582520e-01
122 6.555082201957702637e-01 5.791220664978027344e-01 8.089883327484130859e-01
123 6.378536224365234375e-01 5.711138844490051270e-01 8.153527975082397461e-01
124 6.614435315132141113e-01 5.596587657928466797e-01 7.931382060050964355e-01
125 6.747425198554992676e-01 5.521456003189086914e-01 9.655178189277648926e-01
126 6.679993867874145508e-01 5.352440476417541504e-01 9.765866398811340332e-01
127 6.501715779304504395e-01 5.362645983695983887e-01 8.295040130615234375e-01
128 6.333698034286499023e-01 5.383166670799255371e-01 7.651468515396118164e-01
129 6.203323006629943848e-01 5.276375412940979004e-01 7.832633852958679199e-01
130 6.180595755577087402e-01 5.386571288108825684e-01 7.737021446228027344e-01
131 6.211887598037719727e-01 5.379087924957275391e-01 7.417308688163757324e-01
132 6.046913862228393555e-01 5.369545221328735352e-01 7.518877387046813965e-01
133 6.052387356758117676e-01 5.430369377136230469e-01 7.157113552093505859e-01
134 6.070372462272644043e-01 5.418406128883361816e-01 7.371310591697692871e-01
135 6.084603667259216309e-01 5.348727107048034668e-01 7.432451248168945312e-01
136 6.094189286231994629e-01 5.511687397956848145e-01 7.472019791603088379e-01
137 5.947100520133972168e-01 5.229720473289489746e-01 7.444811463356018066e-01
138 5.920099020004272461e-01 5.196783542633056641e-01 7.414210438728332520e-01
139 5.904666185379028320e-01 5.315589904785156250e-01 7.264780402183532715e-01
140 5.899431109428405762e-01 5.327800512313842773e-01 7.525878548622131348e-01
141 5.859191417694091797e-01 5.202022194862365723e-01 7.276089191436767578e-01
142 5.910496115684509277e-01 4.930676519870758057e-01 7.316372990608215332e-01
143 6.311122179031372070e-01 5.201907157897949219e-01 8.219221234321594238e-01
144 6.158235073089599609e-01 5.074798464775085449e-01 7.821496725082397461e-01
145 6.005992293357849121e-01 5.309264063835144043e-01 7.417852878570556641e-01
146 6.001399755477905273e-01 5.120391845703125000e-01 7.214198112487792969e-01
147 6.172563433647155762e-01 5.250015854835510254e-01 9.435396194458007812e-01
148 5.879276990890502930e-01 5.107920169830322266e-01 7.281879782676696777e-01
149 5.861083269119262695e-01 5.106990337371826172e-01 6.944220066070556641e-01
150 5.791094899177551270e-01 4.951525032520294189e-01 6.934479475021362305e-01
151 5.852258801460266113e-01 5.157768726348876953e-01 7.038126587867736816e-01
152 5.785700082778930664e-01 4.951724708080291748e-01 7.139493823051452637e-01
153 5.888743400573730469e-01 5.037878155708312988e-01 7.061154842376708984e-01
154 5.707181096076965332e-01 4.807213246822357178e-01 6.796869635581970215e-01
155 5.659171342849731445e-01 4.938594698905944824e-01 6.864218711853027344e-01
156 5.822224020957946777e-01 4.958038330078125000e-01 8.515031337738037109e-01
157 5.613914728164672852e-01 4.852588474750518799e-01 6.604934334754943848e-01
158 5.568928122520446777e-01 4.808334112167358398e-01 6.715422868728637695e-01
159 5.644025206565856934e-01 4.792768657207489014e-01 6.916636824607849121e-01
160 5.656777620315551758e-01 5.008689761161804199e-01 6.956836581230163574e-01
161 5.582883954048156738e-01 4.778906702995300293e-01 7.671874761581420898e-01
162 5.524424314498901367e-01 4.681596159934997559e-01 6.902039647102355957e-01
163 5.521754026412963867e-01 4.763921201229095459e-01 6.710103154182434082e-01
164 5.597363710403442383e-01 4.829651713371276855e-01 6.717757582664489746e-01
165 5.537269711494445801e-01 4.719238281250000000e-01 6.710844039916992188e-01
166 5.469909310340881348e-01 4.634484350681304932e-01 6.562657356262207031e-01
167 5.443902611732482910e-01 4.537041783332824707e-01 6.417611837387084961e-01
168 5.424916744232177734e-01 4.507747888565063477e-01 6.412998437881469727e-01
169 5.715193152427673340e-01 4.509060084819793701e-01 7.121656537055969238e-01
170 5.410224199295043945e-01 4.423592388629913330e-01 6.490764021873474121e-01
171 5.388681888580322266e-01 4.544241428375244141e-01 6.530817747116088867e-01
172 5.349246859550476074e-01 4.465451538562774658e-01 6.456993818283081055e-01
173 5.370540618896484375e-01 4.465280175209045410e-01 6.424689292907714844e-01
174 5.256212949752807617e-01 4.611009955406188965e-01 6.211532950401306152e-01
175 5.350774526596069336e-01 4.861735105514526367e-01 6.596717238426208496e-01
176 5.567828416824340820e-01 4.760905802249908447e-01 6.995689272880554199e-01
177 5.430284142494201660e-01 4.746037125587463379e-01 6.526066064834594727e-01
178 5.274062156677246094e-01 4.639801383018493652e-01 6.483058333396911621e-01
179 5.316456556320190430e-01 4.763864278793334961e-01 6.648520827293395996e-01
180 5.300456881523132324e-01 4.670968651771545410e-01 6.879006624221801758e-01
181 5.272415876388549805e-01 4.681475758552551270e-01 6.207599043846130371e-01
182 5.225470066070556641e-01 4.613180160522460938e-01 6.313824653625488281e-01
183 5.175472497940063477e-01 4.697710275650024414e-01 5.983442664146423340e-01
184 5.251041650772094727e-01 4.665349721908569336e-01 6.238991618156433105e-01
185 5.508478879928588867e-01 4.778177142143249512e-01 8.176305890083312988e-01
186 5.503363013267517090e-01 4.744481742382049561e-01 8.408848643302917480e-01
187 5.493820905685424805e-01 4.603609442710876465e-01 7.765447497367858887e-01
188 5.301216840744018555e-01 4.607386589050292969e-01 6.239347457885742188e-01
189 5.167320370674133301e-01 4.607372879981994629e-01 5.938838124275207520e-01
190 5.155247449874877930e-01 4.496456086635589600e-01 6.048250198364257812e-01
191 5.184930562973022461e-01 4.616340100765228271e-01 5.962989330291748047e-01
192 5.032870769500732422e-01 4.527961909770965576e-01 6.032218933105468750e-01
193 5.056911706924438477e-01 4.412989616394042969e-01 6.126583218574523926e-01
194 5.034158229827880859e-01 4.566858112812042236e-01 5.969382524490356445e-01
195 5.030418038368225098e-01 4.453452527523040771e-01 5.913435816764831543e-01
196 4.962550103664398193e-01 4.322702586650848389e-01 5.731096863746643066e-01
197 4.954660832881927490e-01 4.450499117374420166e-01 5.886795520782470703e-01
198 5.375763177871704102e-01 4.548522830009460449e-01 8.300872445106506348e-01
199 5.241795778274536133e-01 4.457017183303833008e-01 7.244493961334228516e-01
200 5.058311820030212402e-01 4.392790794372558594e-01 6.176124811172485352e-01
201 4.972469210624694824e-01 4.526234865188598633e-01 6.046438813209533691e-01
202 4.994411468505859375e-01 4.362806081771850586e-01 6.119934320449829102e-01
203 4.898104667663574219e-01 4.350079298019409180e-01 5.923070311546325684e-01
204 4.818926453590393066e-01 4.308884739875793457e-01 5.836828351020812988e-01
205 4.856942296028137207e-01 4.232330620288848877e-01 5.780010819435119629e-01
206 4.870062768459320068e-01 4.343482553958892822e-01 5.952148437500000000e-01
207 4.916244447231292725e-01 4.299512207508087158e-01 5.889218449592590332e-01
208 4.875520765781402588e-01 4.119939804077148438e-01 5.758342742919921875e-01
209 4.920502603054046631e-01 4.454586505889892578e-01 5.879691839218139648e-01
210 4.810671806335449219e-01 4.078534245491027832e-01 5.806581377983093262e-01
211 4.767242074012756348e-01 4.069131612777709961e-01 5.793990492820739746e-01
212 4.744184613227844238e-01 4.229093194007873535e-01 5.650379061698913574e-01
213 4.844048023223876953e-01 4.125660955905914307e-01 6.100645661354064941e-01
214 4.734637141227722168e-01 4.185402989387512207e-01 5.935566425323486328e-01
215 4.765597879886627197e-01 4.056788980960845947e-01 5.649324655532836914e-01
216 4.671242833137512207e-01 3.921380341053009033e-01 5.574663281440734863e-01
217 4.760859012603759766e-01 4.213146269321441650e-01 5.582208037376403809e-01
218 4.760036468505859375e-01 4.156111478805541992e-01 5.516539216041564941e-01
219 4.715558588504791260e-01 4.121388494968414307e-01 5.631879568099975586e-01
220 4.681629240512847900e-01 3.956218063831329346e-01 5.668895840644836426e-01
221 4.673567414283752441e-01 4.058635234832763672e-01 5.582001209259033203e-01
222 4.851977229118347168e-01 4.029643833637237549e-01 6.509495973587036133e-01
223 4.737685620784759521e-01 4.038015902042388916e-01 5.766373872756958008e-01
224 4.685629010200500488e-01 4.010274112224578857e-01 5.818578004837036133e-01
225 4.642086625099182129e-01 4.023950397968292236e-01 5.548344850540161133e-01
226 4.617239832878112793e-01 3.976080119609832764e-01 5.609717965126037598e-01
227 4.602564871311187744e-01 3.976363837718963623e-01 5.583308339118957520e-01
228 4.585742950439453125e-01 3.954125046730041504e-01 5.649093389511108398e-01
229 4.587826132774353027e-01 4.175814986228942871e-01 5.432197451591491699e-01
230 4.574165940284729004e-01 4.031037986278533936e-01 5.485303997993469238e-01
231 4.684110283851623535e-01 3.958664536476135254e-01 5.493395924568176270e-01
232 4.566912055015563965e-01 3.914090991020202637e-01 5.689993500709533691e-01
233 4.543623924255371094e-01 3.967167735099792480e-01 5.531353354454040527e-01
234 4.691068530082702637e-01 3.967725634574890137e-01 6.069306135177612305e-01
235 4.697311520576477051e-01 3.905545473098754883e-01 5.754652023315429688e-01
236 4.580921530723571777e-01 4.066027402877807617e-01 5.337595343589782715e-01
237 4.558897912502288818e-01 4.024375379085540771e-01 5.475762486457824707e-01
238 4.479166865348815918e-01 3.936424553394317627e-01 5.238580107688903809e-01
239 4.489904344081878662e-01 3.947277665138244629e-01 5.373401641845703125e-01
240 4.517986178398132324e-01 3.947081863880157471e-01 5.207844376564025879e-01
241 4.518480896949768066e-01 3.850688636302947998e-01 5.374282002449035645e-01
242 4.469768404960632324e-01 4.028135240077972412e-01 5.291151404380798340e-01
243 4.433510303497314453e-01 3.870120942592620850e-01 5.195997953414916992e-01
244 4.475193023681640625e-01 3.800069093704223633e-01 5.324735641479492188e-01
245 4.448236525058746338e-01 3.896594345569610596e-01 5.188862681388854980e-01
246 4.422937035560607910e-01 3.801753818988800049e-01 5.222784876823425293e-01
247 4.374029636383056641e-01 3.711127638816833496e-01 5.250517129898071289e-01
248 4.394332766532897949e-01 3.805033564567565918e-01 5.039104223251342773e-01
249 4.363983571529388428e-01 3.832840323448181152e-01 5.176721811294555664e-01
250 4.304699003696441650e-01 3.886353373527526855e-01 5.179879665374755859e-01
251 4.342857897281646729e-01 3.778951466083526611e-01 5.152487754821777344e-01
252 4.327825903892517090e-01 3.696497380733489990e-01 5.337895750999450684e-01
253 4.370136857032775879e-01 3.810136914253234863e-01 5.156706571578979492e-01
254 4.360707402229309082e-01 3.753957748413085938e-01 5.260061621665954590e-01
255 4.334081113338470459e-01 3.749299347400665283e-01 5.313499569892883301e-01
256 4.368115961551666260e-01 3.857840597629547119e-01 5.080211162567138672e-01
257 4.348775446414947510e-01 3.973722457885742188e-01 5.108802914619445801e-01
258 4.302126765251159668e-01 3.809850513935089111e-01 5.264869928359985352e-01
259 4.312785267829895020e-01 3.691668808460235596e-01 5.102381706237792969e-01
260 4.346509873867034912e-01 3.757781386375427246e-01 5.033050775527954102e-01
261 4.350589215755462646e-01 3.928924202919006348e-01 5.158881545066833496e-01
262 4.310781955718994141e-01 3.775651454925537109e-01 5.148631930351257324e-01
263 4.272080957889556885e-01 3.755651712417602539e-01 5.050648450851440430e-01
264 4.271681308746337891e-01 3.686043620109558105e-01 5.244317054748535156e-01
265 4.288696348667144775e-01 3.724743425846099854e-01 5.205548405647277832e-01
266 4.246625900268554688e-01 3.687147796154022217e-01 5.008183121681213379e-01
267 4.242788255214691162e-01 3.686097562313079834e-01 4.918418526649475098e-01
268 4.252132773399353027e-01 3.586749136447906494e-01 5.164892673492431641e-01
269 4.229091703891754150e-01 3.759988844394683838e-01 5.028733015060424805e-01
270 4.252987802028656006e-01 3.848311305046081543e-01 4.767410159111022949e-01
271 4.228908419609069824e-01 3.693407475948333740e-01 5.072588324546813965e-01
272 4.204850196838378906e-01 3.658792376518249512e-01 5.065873861312866211e-01
273 4.175770878791809082e-01 3.465189635753631592e-01 4.784438014030456543e-01
274 4.116487503051757812e-01 3.651172518730163574e-01 4.777613580226898193e-01
275 4.138325154781341553e-01 3.713855445384979248e-01 4.988422095775604248e-01
276 4.156425893306732178e-01 3.726185262203216553e-01 4.845429658889770508e-01
277 4.202004075050354004e-01 3.815102577209472656e-01 5.203289985656738281e-01
278 4.107596278190612793e-01 3.533850610256195068e-01 5.162016153335571289e-01
279 4.114520549774169922e-01 3.599821031093597412e-01 5.286594629287719727e-01
280 4.094676971435546875e-01 3.690966963768005371e-01 5.218629837036132812e-01
281 4.082064628601074219e-01 3.522176742553710938e-01 4.855314791202545166e-01
282 4.020758271217346191e-01 3.485029637813568115e-01 4.869566559791564941e-01
283 4.119349122047424316e-01 3.502675294876098633e-01 5.397333502769470215e-01
284 4.106765389442443848e-01 3.532150983810424805e-01 5.388489365577697754e-01
285 4.067784845829010010e-01 3.581349849700927734e-01 4.798471033573150635e-01
286 4.056270122528076172e-01 3.608501553535461426e-01 5.033546686172485352e-01
287 4.064977765083312988e-01 3.602911829948425293e-01 5.003035664558410645e-01
288 4.050467014312744141e-01 3.518987894058227539e-01 4.923314154148101807e-01
289 4.044886529445648193e-01 3.727207183837890625e-01 5.015032291412353516e-01
290 4.014235436916351318e-01 3.614512979984283447e-01 4.930392205715179443e-01
291 4.074953496456146240e-01 3.596760630607604980e-01 4.769168794155120850e-01
292 3.959272503852844238e-01 3.478246927261352539e-01 4.802986979484558105e-01
293 3.986563980579376221e-01 3.450178205966949463e-01 4.771867990493774414e-01
294 4.050027728080749512e-01 3.462829291820526123e-01 4.937901794910430908e-01
295 4.029021263122558594e-01 3.340104818344116211e-01 4.945037961006164551e-01
296 4.022623598575592041e-01 3.499722182750701904e-01 5.154260396957397461e-01
297 3.981336951255798340e-01 3.631002008914947510e-01 4.866728782653808594e-01
298 3.970102071762084961e-01 3.539790511131286621e-01 4.842586219310760498e-01
299 3.978707194328308105e-01 3.614594042301177979e-01 4.621050953865051270e-01
300 3.959369957447052002e-01 3.390724360942840576e-01 4.668676555156707764e-01
301 3.952507674694061279e-01 3.497826159000396729e-01 4.702956080436706543e-01
302 3.948937058448791504e-01 3.530783653259277344e-01 4.551570713520050049e-01
303 3.883278369903564453e-01 3.497405648231506348e-01 4.633835256099700928e-01
304 3.857026696205139160e-01 3.515927493572235107e-01 4.616968035697937012e-01
305 3.874143064022064209e-01 3.494099378585815430e-01 4.718954563140869141e-01
306 3.933809697628021240e-01 3.407543003559112549e-01 4.661664068698883057e-01
307 3.967939913272857666e-01 3.363048136234283447e-01 4.883744120597839355e-01
308 3.883580565452575684e-01 3.484512567520141602e-01 4.857293069362640381e-01
309 3.856067657470703125e-01 3.497307300567626953e-01 4.704728722572326660e-01
310 3.889092206954956055e-01 3.429532647132873535e-01 4.517949223518371582e-01
311 3.940553069114685059e-01 3.557380437850952148e-01 4.703243374824523926e-01
312 3.947596549987792969e-01 3.652774095535278320e-01 4.977319538593292236e-01
313 3.886052966117858887e-01 3.473922014236450195e-01 4.699300527572631836e-01
314 3.867479860782623291e-01 3.536543846130371094e-01 4.840700328350067139e-01
315 3.927936553955078125e-01 3.350538611412048340e-01 5.277211666107177734e-01
316 3.863078057765960693e-01 3.245870769023895264e-01 4.751754403114318848e-01
317 3.894272148609161377e-01 3.275257647037506104e-01 4.670499861240386963e-01
318 3.831699192523956299e-01 3.326843976974487305e-01 4.575525820255279541e-01
319 3.798431158065795898e-01 3.323311805725097656e-01 4.558256566524505615e-01
320 3.812642693519592285e-01 3.443894386291503906e-01 4.698408842086791992e-01
321 3.800962865352630615e-01 3.370358049869537354e-01 4.444222450256347656e-01
322 3.814582824707031250e-01 3.416174054145812988e-01 4.503107666969299316e-01
323 3.738169670104980469e-01 3.357266783714294434e-01 4.425004720687866211e-01
324 3.768294453620910645e-01 3.301395177841186523e-01 4.228445589542388916e-01
325 3.781057000160217285e-01 3.300167024135589600e-01 4.560768306255340576e-01
326 3.834064006805419922e-01 3.265241980552673340e-01 4.545386731624603271e-01
327 3.910643756389617920e-01 3.362660109996795654e-01 5.854570865631103516e-01
328 3.816902339458465576e-01 3.320467174053192139e-01 5.061386823654174805e-01
329 3.788110613822937012e-01 3.480786979198455811e-01 4.321412444114685059e-01
330 3.705911636352539062e-01 3.422513306140899658e-01 4.307379722595214844e-01
331 3.793047368526458740e-01 3.462465405464172363e-01 4.589632153511047363e-01
332 3.744101226329803467e-01 3.335600495338439941e-01 4.556609690189361572e-01
333 3.784160614013671875e-01 3.408051729202270508e-01 4.647935330867767334e-01
334 3.783489763736724854e-01 3.366453051567077637e-01 4.725095033645629883e-01
335 3.840958476066589355e-01 3.405357897281646729e-01 5.483038425445556641e-01
336 3.802295625209808350e-01 3.417449891567230225e-01 4.609848260879516602e-01
337 3.753860592842102051e-01 3.367064893245697021e-01 4.416300356388092041e-01
338 3.753209114074707031e-01 3.364142179489135742e-01 4.470653831958770752e-01
339 3.695659041404724121e-01 3.256261646747589111e-01 4.379756748676300049e-01
340 3.700679838657379150e-01 3.333541154861450195e-01 4.590694308280944824e-01
341 3.700456023216247559e-01 3.407488167285919189e-01 4.510327577590942383e-01
342 3.759997487068176270e-01 3.386634886264801025e-01 5.207504630088806152e-01
343 3.741922080516815186e-01 3.350982069969177246e-01 4.679004549980163574e-01
344 3.704152703285217285e-01 3.355925083160400391e-01 4.665994942188262939e-01
345 3.690941929817199707e-01 3.353310525417327881e-01 4.434676468372344971e-01
346 3.697298467159271240e-01 3.275521397590637207e-01 4.596233367919921875e-01
347 3.732078969478607178e-01 3.356493413448333740e-01 4.356466233730316162e-01
348 3.679428696632385254e-01 3.270278573036193848e-01 4.305722415447235107e-01
349 3.661284446716308594e-01 3.195232748985290527e-01 4.215254783630371094e-01
350 3.652037084102630615e-01 3.352437019348144531e-01 4.173595905303955078e-01
351 3.634433746337890625e-01 3.173879384994506836e-01 4.214963912963867188e-01
352 3.626577258110046387e-01 3.264616727828979492e-01 4.348860681056976318e-01
353 3.614733815193176270e-01 3.235384821891784668e-01 4.389293193817138672e-01
354 3.645000159740447998e-01 3.228597640991210938e-01 4.249823391437530518e-01
355 3.686817586421966553e-01 3.266422152519226074e-01 4.338162541389465332e-01
356 3.646013140678405762e-01 3.127831220626831055e-01 4.246042966842651367e-01
357 3.597125709056854248e-01 3.149136900901794434e-01 4.357119798660278320e-01
358 3.780933618545532227e-01 3.256686627864837646e-01 6.090688109397888184e-01
359 3.710550665855407715e-01 3.191481828689575195e-01 5.557325482368469238e-01
360 3.642691671848297119e-01 3.236589431762695312e-01 5.023053884506225586e-01
361 3.615203797817230225e-01 3.097492754459381104e-01 4.717076718807220459e-01
362 3.583984971046447754e-01 3.192026913166046143e-01 4.405131936073303223e-01
363 3.591134548187255859e-01 3.168348073959350586e-01 4.225403666496276855e-01
364 3.584337830543518066e-01 3.190989792346954346e-01 4.281051754951477051e-01
365 3.579725623130798340e-01 3.261243104934692383e-01 4.267565906047821045e-01
366 3.753104805946350098e-01 3.254626393318176270e-01 5.736840367317199707e-01
367 3.711922466754913330e-01 3.157870769500732422e-01 5.505695939064025879e-01
368 3.702934086322784424e-01 3.171007633209228516e-01 5.580080747604370117e-01
369 3.630122542381286621e-01 3.099175393581390381e-01 5.471777319908142090e-01
370 3.617858886718750000e-01 3.148195445537567139e-01 5.170758962631225586e-01
371 3.592291772365570068e-01 3.061591982841491699e-01 4.709797203540802002e-01
372 3.525830209255218506e-01 3.122681975364685059e-01 4.520845115184783936e-01
373 3.495616614818572998e-01 3.102034926414489746e-01 4.332300722599029541e-01
374 3.490813374519348145e-01 3.246805965900421143e-01 4.138783514499664307e-01
375 3.497853577136993408e-01 3.129723370075225830e-01 4.147212803363800049e-01
376 3.492850363254547119e-01 3.154192268848419189e-01 4.075683057308197021e-01
377 3.567107319831848145e-01 3.126085102558135986e-01 4.628164768218994141e-01
378 3.570969998836517334e-01 3.278385698795318604e-01 4.388477206230163574e-01
379 3.484862148761749268e-01 3.049216866493225098e-01 4.048497080802917480e-01
380 3.526769578456878662e-01 3.022764027118682861e-01 4.663140475749969482e-01
381 3.493935465812683105e-01 3.074752092361450195e-01 4.268856048583984375e-01
382 3.415228128433227539e-01 2.987154722213745117e-01 4.021248221397399902e-01
383 3.457701206207275391e-01 3.062742948532104492e-01 3.877365291118621826e-01
384 3.417627513408660889e-01 2.976960241794586182e-01 3.937005996704101562e-01
385 3.480046391487121582e-01 3.008031249046325684e-01 3.864103853702545166e-01
386 3.432905077934265137e-01 3.098650872707366943e-01 3.934639096260070801e-01
387 3.408417701721191406e-01 3.077345490455627441e-01 3.718098104000091553e-01
388 3.492481410503387451e-01 3.257135450839996338e-01 3.786475062370300293e-01
389 3.395098447799682617e-01 3.127472698688507080e-01 3.833413720130920410e-01
390 3.386186063289642334e-01 3.043844103813171387e-01 3.865079879760742188e-01
391 3.445663452148437500e-01 3.038606047630310059e-01 4.141791760921478271e-01
392 3.520470261573791504e-01 3.166884481906890869e-01 4.131278097629547119e-01
393 3.466003239154815674e-01 3.104239702224731445e-01 3.839076459407806396e-01
394 3.434813618659973145e-01 2.990042269229888916e-01 4.058176279067993164e-01
395 3.435760438442230225e-01 2.943554222583770752e-01 3.821373581886291504e-01
396 3.408289253711700439e-01 2.918381690979003906e-01 3.941638171672821045e-01
397 3.456507921218872070e-01 2.991658747196197510e-01 4.067048728466033936e-01
398 3.364541232585906982e-01 2.970789074897766113e-01 3.810845613479614258e-01
399 3.410292863845825195e-01 3.059168756008148193e-01 3.960391283035278320e-01
400 3.410944938659667969e-01 2.955002188682556152e-01 3.897194266319274902e-01
401 3.370216190814971924e-01 2.962177395820617676e-01 3.854562342166900635e-01
402 3.401256799697875977e-01 2.946043908596038818e-01 4.119540452957153320e-01
403 3.378342092037200928e-01 2.891480922698974609e-01 3.945812582969665527e-01
404 3.382927775382995605e-01 2.877455651760101318e-01 3.936104178428649902e-01
405 3.405755758285522461e-01 2.980742752552032471e-01 4.127480387687683105e-01
406 3.384615778923034668e-01 2.939989566802978516e-01 4.098158180713653564e-01
407 3.400860726833343506e-01 2.988418340682983398e-01 4.008768200874328613e-01
408 3.369316458702087402e-01 3.004342615604400635e-01 4.033243358135223389e-01
409 3.403192162513732910e-01 2.912592887878417969e-01 4.131604433059692383e-01
410 3.294091224670410156e-01 2.825696170330047607e-01 3.941184282302856445e-01
411 3.337533473968505859e-01 2.890247702598571777e-01 3.782657086849212646e-01
412 3.389489054679870605e-01 2.842451930046081543e-01 3.874939084053039551e-01
413 3.394702970981597900e-01 2.873716950416564941e-01 4.181555807590484619e-01
414 3.369576334953308105e-01 2.982146441936492920e-01 4.187765419483184814e-01
415 3.311248719692230225e-01 2.793133556842803955e-01 4.171353280544281006e-01
416 3.348822295665740967e-01 2.873842418193817139e-01 4.197666347026824951e-01
417 3.336824476718902588e-01 2.939645946025848389e-01 3.910049796104431152e-01
418 3.348336219787597656e-01 2.903267741203308105e-01 4.011072218418121338e-01
419 3.249683380126953125e-01 2.842483818531036377e-01 3.891105353832244873e-01
420 3.286282420158386230e-01 2.786631584167480469e-01 3.860994279384613037e-01
421 3.404128253459930420e-01 2.851514220237731934e-01 4.013323783874511719e-01
422 3.308456540107727051e-01 2.826280891895294189e-01 3.820355534553527832e-01
423 3.305610716342926025e-01 2.862795591354370117e-01 3.783322572708129883e-01
424 3.280639648437500000e-01 2.835011482238769531e-01 3.864109814167022705e-01
425 3.278076946735382080e-01 2.735681235790252686e-01 3.770863115787506104e-01
426 3.291709721088409424e-01 2.795621752738952637e-01 3.766205608844757080e-01
427 3.425517380237579346e-01 2.808158695697784424e-01 5.359297990798950195e-01
428 3.331768214702606201e-01 2.855583727359771729e-01 3.968686461448669434e-01
429 3.254272341728210449e-01 2.787362039089202881e-01 3.902915716171264648e-01
430 3.278795182704925537e-01 2.795265913009643555e-01 3.870233297348022461e-01
431 3.284197747707366943e-01 2.858362197875976562e-01 3.679901063442230225e-01
432 3.224111199378967285e-01 2.817641794681549072e-01 3.649471998214721680e-01
433 3.249780535697937012e-01 2.801752090454101562e-01 3.645632565021514893e-01
434 3.244794011116027832e-01 2.872188389301300049e-01 3.574541807174682617e-01
435 3.265159726142883301e-01 2.786633372306823730e-01 3.919365704059600830e-01
436 3.289946317672729492e-01 2.911506593227386475e-01 3.748174011707305908e-01
437 3.211260735988616943e-01 2.834641039371490479e-01 3.792347908020019531e-01
438 3.218315243721008301e-01 2.766250967979431152e-01 4.111059904098510742e-01
439 3.169657886028289795e-01 2.736471593379974365e-01 3.697933256626129150e-01
440 3.178461194038391113e-01 2.825140655040740967e-01 3.619795143604278564e-01
441 3.181360960006713867e-01 2.737461924552917480e-01 3.670839369297027588e-01
442 3.206424117088317871e-01 2.744944393634796143e-01 3.773745894432067871e-01
443 3.159309923648834229e-01 2.803784906864166260e-01 3.664930760860443115e-01
444 3.181504011154174805e-01 2.759768366813659668e-01 3.803095519542694092e-01
445 3.186575472354888916e-01 2.714318931102752686e-01 3.718869686126708984e-01
446 3.186507225036621094e-01 2.818118929862976074e-01 3.673602044582366943e-01
447 3.143439590930938721e-01 2.757073938846588135e-01 3.641542494297027588e-01
448 3.187459111213684082e-01 2.772906422615051270e-01 3.737287223339080811e-01
449 3.241892755031585693e-01 2.920112013816833496e-01 3.716033995151519775e-01
450 3.203843235969543457e-01 2.805855572223663330e-01 3.791803121566772461e-01
451 3.246342539787292480e-01 2.865286171436309814e-01 3.832098841667175293e-01
452 3.217781484127044678e-01 2.788313925266265869e-01 3.772734403610229492e-01
453 3.164856135845184326e-01 2.748013436794281006e-01 3.955743610858917236e-01
454 3.112339973449707031e-01 2.771003842353820801e-01 3.831258714199066162e-01
455 3.147206008434295654e-01 2.811073064804077148e-01 3.607586026191711426e-01
456 3.151600360870361328e-01 2.851423621177673340e-01 3.560113012790679932e-01
457 3.206494152545928955e-01 2.788346111774444580e-01 3.575484454631805420e-01
458 3.149222135543823242e-01 2.852483987808227539e-01 3.545367419719696045e-01
459 3.186424076557159424e-01 2.801645696163177490e-01 3.604949414730072021e-01
460 3.158107399940490723e-01 2.781784236431121826e-01 3.519157767295837402e-01
461 3.142648339271545410e-01 2.774429321289062500e-01 3.531869649887084961e-01
462 3.119018673896789551e-01 2.741483747959136963e-01 3.712499737739562988e-01
463 3.110922873020172119e-01 2.799742221832275391e-01 3.547050356864929199e-01
464 3.095228374004364014e-01 2.742786705493927002e-01 3.464563786983489990e-01
465 3.105084896087646484e-01 2.767319381237030029e-01 3.507888615131378174e-01
466 3.072222471237182617e-01 2.665149569511413574e-01 3.409371972084045410e-01
467 3.071089088916778564e-01 2.593245506286621094e-01 3.586696684360504150e-01
468 3.088607192039489746e-01 2.607154548168182373e-01 3.415271043777465820e-01
469 3.078725934028625488e-01 2.704472243785858154e-01 3.445084691047668457e-01
470 3.065025210380554199e-01 2.592054009437561035e-01 3.367011845111846924e-01
471 3.068301379680633545e-01 2.591328620910644531e-01 3.503402173519134521e-01
472 3.071860969066619873e-01 2.719093859195709229e-01 3.401194512844085693e-01
473 3.110572993755340576e-01 2.706438601016998291e-01 3.625907003879547119e-01
474 3.075185716152191162e-01 2.632412910461425781e-01 3.425855934619903564e-01
475 3.102918565273284912e-01 2.618211209774017334e-01 3.589804172515869141e-01
476 3.075906932353973389e-01 2.643518149852752686e-01 3.523192703723907471e-01
477 3.106442093849182129e-01 2.639103531837463379e-01 3.599877655506134033e-01
478 3.066738247871398926e-01 2.657452225685119629e-01 3.580253422260284424e-01
479 3.061361610889434814e-01 2.590156495571136475e-01 3.511791825294494629e-01
480 3.051990270614624023e-01 2.576261162757873535e-01 3.616724610328674316e-01
481 3.056070506572723389e-01 2.692510783672332764e-01 3.676945567131042480e-01
482 3.013231754302978516e-01 2.697418332099914551e-01 3.389490842819213867e-01
483 3.034991919994354248e-01 2.684713602066040039e-01 3.399243950843811035e-01
484 3.033884465694427490e-01 2.750892341136932373e-01 3.351558744907379150e-01
485 3.001525402069091797e-01 2.662409245967864990e-01 3.449274003505706787e-01
486 3.058934807777404785e-01 2.693475782871246338e-01 3.549400866031646729e-01
487 3.042413592338562012e-01 2.708007395267486572e-01 3.370741903781890869e-01
488 3.048233389854431152e-01 2.705614566802978516e-01 3.339794874191284180e-01
489 3.040967583656311035e-01 2.744760811328887939e-01 3.424004614353179932e-01
490 3.042820990085601807e-01 2.635397017002105713e-01 3.496201634407043457e-01
491 3.004120290279388428e-01 2.695285379886627197e-01 3.398568034172058105e-01
492 3.005557656288146973e-01 2.689139544963836670e-01 3.409886062145233154e-01
493 3.030602037906646729e-01 2.627715766429901123e-01 3.537088632583618164e-01
494 3.029446303844451904e-01 2.650518417358398438e-01 3.504536747932434082e-01
495 2.998405694961547852e-01 2.707927525043487549e-01 3.357017338275909424e-01
496 2.985589504241943359e-01 2.602416574954986572e-01 3.533314168453216553e-01
497 2.979925572872161865e-01 2.689932584762573242e-01 3.282053172588348389e-01
498 3.000192046165466309e-01 2.636904716491699219e-01 3.349952399730682373e-01
499 2.958714663982391357e-01 2.723408341407775879e-01 3.308656513690948486e-01
500 3.021978735923767090e-01 2.703689634799957275e-01 3.619594275951385498e-01
501 3.004337549209594727e-01 2.524856626987457275e-01 3.535523116588592529e-01
502 3.000163733959197998e-01 2.662322819232940674e-01 3.403276503086090088e-01
503 2.973137199878692627e-01 2.592201828956604004e-01 3.406887054443359375e-01
504 2.971542775630950928e-01 2.556745707988739014e-01 3.397573232650756836e-01
505 2.997775673866271973e-01 2.583308517932891846e-01 3.411054611206054688e-01
506 3.020899295806884766e-01 2.628536522388458252e-01 3.441787958145141602e-01
507 2.979213297367095947e-01 2.572895586490631104e-01 3.325767219066619873e-01
508 3.002818226814270020e-01 2.565196156501770020e-01 3.337542712688446045e-01
509 3.011167049407958984e-01 2.578023672103881836e-01 3.315306901931762695e-01
510 2.960230112075805664e-01 2.647579312324523926e-01 3.381791114807128906e-01
511 2.988869547843933105e-01 2.593221366405487061e-01 3.364026546478271484e-01
512 2.982662618160247803e-01 2.601449489593505859e-01 3.494871556758880615e-01
513 2.922712564468383789e-01 2.657743096351623535e-01 3.253201842308044434e-01
514 2.951994538307189941e-01 2.573936283588409424e-01 3.317705988883972168e-01
515 2.947976589202880859e-01 2.526023983955383301e-01 3.277370333671569824e-01
516 2.988473773002624512e-01 2.581907808780670166e-01 3.403288424015045166e-01
517 2.939985096454620361e-01 2.663630545139312744e-01 3.330507278442382812e-01
518 2.920457422733306885e-01 2.572062611579895020e-01 3.216440379619598389e-01
519 2.936547398567199707e-01 2.556119561195373535e-01 3.238941133022308350e-01
520 2.961756587028503418e-01 2.531215548515319824e-01 3.331163227558135986e-01
521 2.981179654598236084e-01 2.538436055183410645e-01 3.599227666854858398e-01
522 2.951984703540802002e-01 2.638866305351257324e-01 3.411408662796020508e-01
523 2.895857095718383789e-01 2.581458091735839844e-01 3.150686025619506836e-01
524 2.934782207012176514e-01 2.565808594226837158e-01 3.349896371364593506e-01
525 2.946586012840270996e-01 2.575524151325225830e-01 3.419098854064941406e-01
526 2.892042398452758789e-01 2.432835996150970459e-01 3.183186650276184082e-01
527 2.903916239738464355e-01 2.494747042655944824e-01 3.342480063438415527e-01
528 2.897355556488037109e-01 2.478882521390914917e-01 3.370924890041351318e-01
529 2.882403731346130371e-01 2.439253628253936768e-01 3.265420794486999512e-01
530 2.885988354682922363e-01 2.551228106021881104e-01 3.243249654769897461e-01
531 2.885415554046630859e-01 2.561871409416198730e-01 3.151908814907073975e-01
532 2.877088189125061035e-01 2.626716196537017822e-01 3.262012898921966553e-01
533 2.928280234336853027e-01 2.558721601963043213e-01 3.310222029685974121e-01
534 2.885622382164001465e-01 2.569431662559509277e-01 3.262851238250732422e-01
535 2.897505164146423340e-01 2.383523881435394287e-01 3.720854222774505615e-01
536 2.869907021522521973e-01 2.499797344207763672e-01 3.330925405025482178e-01
537 2.888451218605041504e-01 2.535291016101837158e-01 3.229314982891082764e-01
538 2.889182269573211670e-01 2.572679519653320312e-01 3.282337188720703125e-01
539 2.900284230709075928e-01 2.524141669273376465e-01 3.297279477119445801e-01
540 2.866278290748596191e-01 2.438984811305999756e-01 3.286997675895690918e-01
541 2.851525247097015381e-01 2.428316175937652588e-01 3.248008489608764648e-01
542 2.871040701866149902e-01 2.513910531997680664e-01 3.168258965015411377e-01
543 2.861914336681365967e-01 2.495744228363037109e-01 3.211219608783721924e-01
544 2.837041020393371582e-01 2.465234398841857910e-01 3.319205641746520996e-01
545 2.880775332450866699e-01 2.536976933479309082e-01 3.270146250724792480e-01
546 2.829134762287139893e-01 2.551312148571014404e-01 3.254281282424926758e-01
547 2.841143012046813965e-01 2.541163861751556396e-01 3.273227214813232422e-01
548 2.850136458873748779e-01 2.455567270517349243e-01 3.370122313499450684e-01
549 2.810346782207489014e-01 2.523296475410461426e-01 3.123619258403778076e-01
550 2.819350659847259521e-01 2.466427832841873169e-01 3.111981749534606934e-01
551 2.874898910522460938e-01 2.504730522632598877e-01 3.526352345943450928e-01
552 2.783750295639038086e-01 2.515201270580291748e-01 3.128597736358642578e-01
553 2.865726351737976074e-01 2.471224516630172729e-01 3.508079946041107178e-01
554 2.817463874816894531e-01 2.480535358190536499e-01 3.252464830875396729e-01
555 2.802890539169311523e-01 2.413302063941955566e-01 3.292934000492095947e-01
556 2.809880077838897705e-01 2.435550838708877563e-01 3.281587660312652588e-01
557 2.811971604824066162e-01 2.421275973320007324e-01 3.203759491443634033e-01
558 2.780579626560211182e-01 2.436812072992324829e-01 3.198905885219573975e-01
559 2.773931920528411865e-01 2.449659407138824463e-01 3.249761164188385010e-01
560 2.808073163032531738e-01 2.453587651252746582e-01 3.176172673702239990e-01
561 2.805685400962829590e-01 2.524493336677551270e-01 3.166843056678771973e-01
562 2.854217290878295898e-01 2.506734132766723633e-01 3.137384355068206787e-01
563 2.835728824138641357e-01 2.499802261590957642e-01 3.352057337760925293e-01
564 2.835999727249145508e-01 2.434801459312438965e-01 3.334302902221679688e-01
565 2.801683843135833740e-01 2.501369118690490723e-01 3.260652720928192139e-01
566 2.768371105194091797e-01 2.444563210010528564e-01 3.182233572006225586e-01
567 2.741945385932922363e-01 2.415502220392227173e-01 3.204970359802246094e-01
568 2.769044935703277588e-01 2.444441467523574829e-01 3.117313981056213379e-01
569 2.790043950080871582e-01 2.461500167846679688e-01 3.097854256629943848e-01
570 2.759606540203094482e-01 2.405291646718978882e-01 3.023002445697784424e-01
571 2.792338728904724121e-01 2.403744012117385864e-01 3.131518363952636719e-01
572 2.796066999435424805e-01 2.480802237987518311e-01 3.106863498687744141e-01
573 2.778443098068237305e-01 2.399525791406631470e-01 3.195916712284088135e-01
574 2.766670286655426025e-01 2.412861287593841553e-01 3.143289685249328613e-01
575 2.824647426605224609e-01 2.464929819107055664e-01 3.096883296966552734e-01
576 2.787180542945861816e-01 2.526824176311492920e-01 3.220770657062530518e-01
577 2.761060893535614014e-01 2.435722053050994873e-01 3.119938075542449951e-01
578 2.782379388809204102e-01 2.488126456737518311e-01 3.284400999546051025e-01
579 2.797452807426452637e-01 2.452699393033981323e-01 3.151606917381286621e-01
580 2.766092717647552490e-01 2.422871142625808716e-01 3.184166550636291504e-01
581 2.757047116756439209e-01 2.410596460103988647e-01 3.085818588733673096e-01
582 2.900646030902862549e-01 2.375956773757934570e-01 3.983664214611053467e-01
583 3.141154646873474121e-01 2.482147514820098877e-01 4.739997982978820801e-01
584 2.984763979911804199e-01 2.498183548450469971e-01 4.423637986183166504e-01
585 2.922170460224151611e-01 2.438539415597915649e-01 4.353131949901580811e-01
586 2.926988601684570312e-01 2.474795579910278320e-01 4.193696081638336182e-01
587 2.883487641811370850e-01 2.474134713411331177e-01 3.942436277866363525e-01
588 2.889099121093750000e-01 2.407221347093582153e-01 4.033167362213134766e-01
589 2.930951714515686035e-01 2.437837123870849609e-01 4.178906381130218506e-01
590 2.896369099617004395e-01 2.485204488039016724e-01 3.980186581611633301e-01
591 2.870463132858276367e-01 2.525153756141662598e-01 3.619923293590545654e-01
592 2.733703255653381348e-01 2.382069379091262817e-01 3.044545948505401611e-01
593 2.713178694248199463e-01 2.336765676736831665e-01 3.093046247959136963e-01
594 2.731926441192626953e-01 2.417218834161758423e-01 3.153370320796966553e-01
595 2.754591107368469238e-01 2.368033826351165771e-01 3.078539073467254639e-01
596 2.735456228256225586e-01 2.397640198469161987e-01 3.006172478199005127e-01
597 2.715281844139099121e-01 2.382113486528396606e-01 3.179531097412109375e-01
598 2.725600600242614746e-01 2.443293184041976929e-01 3.007065057754516602e-01
599 2.760617733001708984e-01 2.409854531288146973e-01 3.135927617549896240e-01
600 2.729754745960235596e-01 2.368559539318084717e-01 3.099839985370635986e-01
601 2.729962766170501709e-01 2.362009882926940918e-01 3.052966892719268799e-01
602 2.689237892627716064e-01 2.334239929914474487e-01 3.121466338634490967e-01
603 2.719286680221557617e-01 2.355311810970306396e-01 3.136068284511566162e-01
604 2.730972766876220703e-01 2.483286708593368530e-01 3.085283041000366211e-01
605 2.716301083564758301e-01 2.475848346948623657e-01 3.106293976306915283e-01
606 2.712112069129943848e-01 2.376713752746582031e-01 3.117939531803131104e-01
607 2.688959240913391113e-01 2.365179210901260376e-01 2.939257621765136719e-01
608 2.695125937461853027e-01 2.405533343553543091e-01 2.970462739467620850e-01
609 2.716868817806243896e-01 2.443734407424926758e-01 2.943429946899414062e-01
610 2.678730189800262451e-01 2.421835213899612427e-01 2.941688001155853271e-01
611 2.695752382278442383e-01 2.426777333021163940e-01 2.993990182876586914e-01
612 2.676263749599456787e-01 2.428803294897079468e-01 2.968075275421142578e-01
613 2.674060463905334473e-01 2.464649677276611328e-01 2.957698106765747070e-01
614 2.685547769069671631e-01 2.420535832643508911e-01 3.079976141452789307e-01
615 2.683976292610168457e-01 2.394889742136001587e-01 2.997289896011352539e-01
616 2.707511782646179199e-01 2.358856350183486938e-01 3.042991161346435547e-01
617 2.685999274253845215e-01 2.323277592658996582e-01 3.117116093635559082e-01
618 2.686457037925720215e-01 2.319059967994689941e-01 3.089614510536193848e-01
619 2.650905251502990723e-01 2.343790531158447266e-01 2.910226285457611084e-01
620 2.690113186836242676e-01 2.448683381080627441e-01 3.005415201187133789e-01
621 2.642952501773834229e-01 2.414434403181076050e-01 2.937214672565460205e-01
622 2.664094567298889160e-01 2.388081997632980347e-01 2.891420722007751465e-01
623 2.665813267230987549e-01 2.465885579586029053e-01 2.918344736099243164e-01
624 2.689171135425567627e-01 2.388786226511001587e-01 3.142324984073638916e-01
625 2.678252160549163818e-01 2.331397831439971924e-01 2.956728339195251465e-01
626 2.682980000972747803e-01 2.359083592891693115e-01 3.003408610820770264e-01
627 2.653463482856750488e-01 2.378518879413604736e-01 2.965811192989349365e-01
628 2.669121623039245605e-01 2.296805083751678467e-01 2.972300946712493896e-01
629 2.661042809486389160e-01 2.279883921146392822e-01 3.002127110958099365e-01
630 2.654362320899963379e-01 2.331796139478683472e-01 2.971425950527191162e-01
631 2.607173025608062744e-01 2.278332859277725220e-01 2.857347428798675537e-01
632 2.651982903480529785e-01 2.371461838483810425e-01 2.938569784164428711e-01
633 2.657968401908874512e-01 2.364850640296936035e-01 3.026972413063049316e-01
634 2.627283930778503418e-01 2.327223867177963257e-01 2.957178354263305664e-01
635 2.637943029403686523e-01 2.423819303512573242e-01 2.962538599967956543e-01
636 2.770982980728149414e-01 2.350089848041534424e-01 3.963413536548614502e-01
637 2.766375541687011719e-01 2.320990711450576782e-01 4.020132422447204590e-01
638 2.637912631034851074e-01 2.242764234542846680e-01 3.087896406650543213e-01
639 2.632828652858734131e-01 2.334300577640533447e-01 2.935582697391510010e-01
640 2.620578408241271973e-01 2.178794741630554199e-01 2.914353609085083008e-01
641 2.682290375232696533e-01 2.287971377372741699e-01 3.362648487091064453e-01
642 2.672095894813537598e-01 2.315713763236999512e-01 3.430228233337402344e-01
643 2.639622092247009277e-01 2.283775508403778076e-01 3.086973130702972412e-01
644 2.599919438362121582e-01 2.248150706291198730e-01 2.923950254917144775e-01
645 2.575471401214599609e-01 2.235392779111862183e-01 2.903153300285339355e-01
646 2.580871880054473877e-01 2.268921732902526855e-01 2.924161255359649658e-01
647 2.589819133281707764e-01 2.266494482755661011e-01 2.856606543064117432e-01
648 2.583520114421844482e-01 2.151969522237777710e-01 2.951181828975677490e-01
649 2.623124718666076660e-01 2.322962880134582520e-01 2.918010950088500977e-01
650 2.586252689361572266e-01 2.297683805227279663e-01 2.828482389450073242e-01
651 2.564081847667694092e-01 2.292406708002090454e-01 2.947860956192016602e-01
652 2.545611858367919922e-01 2.327399700880050659e-01 2.804190218448638916e-01
653 2.575187683105468750e-01 2.290842235088348389e-01 2.810844779014587402e-01
654 2.618745565414428711e-01 2.409279644489288330e-01 2.896533906459808350e-01
655 2.578955292701721191e-01 2.336422502994537354e-01 2.783803343772888184e-01
656 2.526395022869110107e-01 2.256411612033843994e-01 2.781757712364196777e-01
657 2.616086006164550781e-01 2.338227033615112305e-01 3.034241497516632080e-01
658 2.565930485725402832e-01 2.282045334577560425e-01 2.886394858360290527e-01
659 2.538977563381195068e-01 2.226884216070175171e-01 2.820093929767608643e-01
660 2.577069997787475586e-01 2.337527424097061157e-01 2.787427902221679688e-01
661 2.514884769916534424e-01 2.240093499422073364e-01 2.744540870189666748e-01
662 2.534702718257904053e-01 2.333263158798217773e-01 2.785426974296569824e-01
663 2.572780251502990723e-01 2.250281125307083130e-01 2.835234403610229492e-01
664 2.534822821617126465e-01 2.204302847385406494e-01 2.860628068447113037e-01
665 2.555633783340454102e-01 2.227221429347991943e-01 2.902326881885528564e-01
666 2.597874999046325684e-01 2.311104834079742432e-01 2.851757705211639404e-01
667 2.569207549095153809e-01 2.317797094583511353e-01 2.886783778667449951e-01
668 2.528656125068664551e-01 2.220898419618606567e-01 2.896127998828887939e-01
669 2.497961819171905518e-01 2.220633625984191895e-01 2.803331017494201660e-01
670 2.523763477802276611e-01 2.244999557733535767e-01 2.855847179889678955e-01
671 2.577144205570220947e-01 2.208713889122009277e-01 2.903977334499359131e-01
672 2.542199492454528809e-01 2.265188694000244141e-01 3.011856675148010254e-01
673 2.524370849132537842e-01 2.272900789976119995e-01 2.977196276187896729e-01
674 2.560625672340393066e-01 2.241189777851104736e-01 2.873752117156982422e-01
675 2.523296773433685303e-01 2.196491509675979614e-01 2.839630246162414551e-01
676 2.533257603645324707e-01 2.252400070428848267e-01 2.813565433025360107e-01
677 2.506669163703918457e-01 2.239436656236648560e-01 2.786393165588378906e-01
678 2.517407536506652832e-01 2.206611782312393188e-01 2.833629846572875977e-01
679 2.501696646213531494e-01 2.179290801286697388e-01 2.827052474021911621e-01
680 2.486823052167892456e-01 2.259959727525711060e-01 2.722665369510650635e-01
681 2.496826946735382080e-01 2.178554981946945190e-01 2.703379988670349121e-01
682 2.485388219356536865e-01 2.187636494636535645e-01 2.740697562694549561e-01
683 2.475000172853469849e-01 2.169193476438522339e-01 2.749395072460174561e-01
684 2.450314015150070190e-01 2.100597620010375977e-01 2.736086547374725342e-01
685 2.544395923614501953e-01 2.239151000976562500e-01 2.868356704711914062e-01
686 2.521306276321411133e-01 2.175919413566589355e-01 2.769812941551208496e-01
687 2.472897768020629883e-01 2.189009934663772583e-01 2.691922187805175781e-01
688 2.524221837520599365e-01 2.212622463703155518e-01 2.761242687702178955e-01
689 2.437039166688919067e-01 2.209232151508331299e-01 2.678598463535308838e-01
690 2.423124313354492188e-01 2.165226340293884277e-01 2.686434090137481689e-01
691 2.441881597042083740e-01 2.142684012651443481e-01 2.743118703365325928e-01
692 2.474027425050735474e-01 2.260043323040008545e-01 2.713980376720428467e-01
693 2.445866763591766357e-01 2.229166924953460693e-01 2.723970413208007812e-01
694 2.445604056119918823e-01 2.181303948163986206e-01 2.784016132354736328e-01
695 2.532663941383361816e-01 2.197844684123992920e-01 3.171897828578948975e-01
696 2.472134828567504883e-01 2.234410643577575684e-01 2.822865545749664307e-01
697 2.583405971527099609e-01 2.251092493534088135e-01 3.546289205551147461e-01
698 2.454777061939239502e-01 2.108355611562728882e-01 2.859609425067901611e-01
699 2.445008009672164917e-01 2.151764333248138428e-01 2.807815968990325928e-01
700 2.494823485612869263e-01 2.234053909778594971e-01 2.761205136775970459e-01
701 2.497312575578689575e-01 2.213023453950881958e-01 2.812997102737426758e-01
702 2.456636875867843628e-01 2.217377424240112305e-01 2.667242884635925293e-01
703 2.520387768745422363e-01 2.302357703447341919e-01 2.795459628105163574e-01
704 2.460674792528152466e-01 2.141260355710983276e-01 2.763603031635284424e-01
705 2.493219375610351562e-01 2.155639380216598511e-01 2.752405107021331787e-01
706 2.455135136842727661e-01 2.169507443904876709e-01 2.674313783645629883e-01
707 2.511470913887023926e-01 2.151785641908645630e-01 2.956353127956390381e-01
708 2.428665906190872192e-01 2.129126191139221191e-01 2.748776376247406006e-01
709 2.441916763782501221e-01 2.174346596002578735e-01 2.690334320068359375e-01
710 2.456478625535964966e-01 2.165171653032302856e-01 2.911728918552398682e-01
711 2.503348290920257568e-01 2.123383581638336182e-01 2.718799114227294922e-01
712 2.441209256649017334e-01 2.080410867929458618e-01 2.683836817741394043e-01
713 2.442695796489715576e-01 2.101561874151229858e-01 2.670788764953613281e-01
714 2.424732744693756104e-01 2.069916129112243652e-01 2.618716359138488770e-01
715 2.450760602951049805e-01 2.219027578830718994e-01 2.741006314754486084e-01
716 2.421784847974777222e-01 2.118908464908599854e-01 2.670350968837738037e-01
717 2.434470206499099731e-01 2.108762413263320923e-01 2.669758498668670654e-01
718 2.441410720348358154e-01 2.102358043193817139e-01 2.990836799144744873e-01
719 2.446559667587280273e-01 2.198165059089660645e-01 2.683382630348205566e-01
720 2.436443269252777100e-01 2.199726253747940063e-01 2.827455103397369385e-01
721 2.469416111707687378e-01 2.257852107286453247e-01 2.661787569522857666e-01
722 2.425255775451660156e-01 2.141049206256866455e-01 2.708081901073455811e-01
723 2.419383078813552856e-01 2.141473144292831421e-01 2.670794725418090820e-01
724 2.430996894836425781e-01 2.151570767164230347e-01 2.702426314353942871e-01
725 2.419811934232711792e-01 2.117331922054290771e-01 2.605684697628021240e-01
726 2.391836196184158325e-01 2.048254460096359253e-01 2.666316926479339600e-01
727 2.444542944431304932e-01 2.040367573499679565e-01 2.712748348712921143e-01
728 2.441166937351226807e-01 2.029444575309753418e-01 2.698459327220916748e-01
729 2.416997402906417847e-01 2.020855844020843506e-01 2.643646597862243652e-01
730 2.391076982021331787e-01 2.137001305818557739e-01 2.542013227939605713e-01
731 2.408187389373779297e-01 2.149972617626190186e-01 2.655579149723052979e-01
732 2.405342310667037964e-01 2.123586833477020264e-01 2.663002610206604004e-01
733 2.474086284637451172e-01 2.138298898935317993e-01 2.933263778686523438e-01
734 2.425061762332916260e-01 2.133810222148895264e-01 2.698762714862823486e-01
735 2.402067184448242188e-01 2.130342572927474976e-01 2.592087984085083008e-01
736 2.425982058048248291e-01 2.188524901866912842e-01 2.732205688953399658e-01
737 2.439000308513641357e-01 2.127968966960906982e-01 2.770687937736511230e-01
738 2.407818138599395752e-01 2.155103832483291626e-01 2.642389237880706787e-01
739 2.413596212863922119e-01 2.149535417556762695e-01 2.671535015106201172e-01
740 2.399324178695678711e-01 2.063767462968826294e-01 2.624954283237457275e-01
741 2.370299845933914185e-01 2.046492546796798706e-01 2.615620791912078857e-01
742 2.430362254381179810e-01 1.994623392820358276e-01 2.767640352249145508e-01
743 2.379548996686935425e-01 2.060675770044326782e-01 2.618004381656646729e-01
744 2.365674078464508057e-01 2.084458917379379272e-01 2.643870413303375244e-01
745 2.365217208862304688e-01 2.124650031328201294e-01 2.623153626918792725e-01
746 2.363721132278442383e-01 2.121070474386215210e-01 2.587231695652008057e-01
747 2.419523000717163086e-01 2.112982273101806641e-01 2.715547978878021240e-01
748 2.347733676433563232e-01 2.121033072471618652e-01 2.492689192295074463e-01
749 2.374788820743560791e-01 2.112534344196319580e-01 2.558942437171936035e-01
750 2.365616559982299805e-01 1.975337862968444824e-01 2.597832679748535156e-01
751 2.353339940309524536e-01 2.084505558013916016e-01 2.571564912796020508e-01
752 2.375420033931732178e-01 2.036658078432083130e-01 2.675057649612426758e-01
753 2.367944419384002686e-01 2.061995118856430054e-01 2.627282142639160156e-01
754 2.354146689176559448e-01 2.106180787086486816e-01 2.557377815246582031e-01
755 2.380855083465576172e-01 2.133550643920898438e-01 2.785822451114654541e-01
756 2.363017350435256958e-01 2.132617086172103882e-01 2.526820003986358643e-01
757 2.379481792449951172e-01 2.162475734949111938e-01 2.750966846942901611e-01
758 2.335825413465499878e-01 2.048072963953018188e-01 2.545718550682067871e-01
759 2.350682765245437622e-01 2.057370096445083618e-01 2.527628839015960693e-01
760 2.363718748092651367e-01 2.109772711992263794e-01 2.576561868190765381e-01
761 2.319805920124053955e-01 2.025441825389862061e-01 2.672370672225952148e-01
762 2.316450178623199463e-01 2.010658383369445801e-01 2.505149543285369873e-01
763 2.320360392332077026e-01 2.033333927392959595e-01 2.476736158132553101e-01
764 2.319798469543457031e-01 2.056896239519119263e-01 2.563669979572296143e-01
765 2.382745295763015747e-01 2.054377198219299316e-01 2.664011120796203613e-01
766 2.372809201478958130e-01 1.970143467187881470e-01 2.680371999740600586e-01
767 2.374031543731689453e-01 2.110516875982284546e-01 2.707350254058837891e-01
768 2.435438334941864014e-01 2.106876224279403687e-01 2.982518374919891357e-01
769 2.296227961778640747e-01 2.037153542041778564e-01 2.551648914813995361e-01
770 2.324483841657638550e-01 2.052009701728820801e-01 2.628734409809112549e-01
771 2.310164719820022583e-01 2.075244486331939697e-01 2.683146297931671143e-01
772 2.330430001020431519e-01 1.987408548593521118e-01 2.777337133884429932e-01
773 2.317504882812500000e-01 2.082165926694869995e-01 2.587914466857910156e-01
774 2.329376637935638428e-01 1.978310793638229370e-01 2.594068050384521484e-01
775 2.323921918869018555e-01 1.978573948144912720e-01 2.584099769592285156e-01
776 2.332922965288162231e-01 2.089218497276306152e-01 2.618600130081176758e-01
777 2.316904366016387939e-01 1.984680593013763428e-01 2.524875700473785400e-01
778 2.312687188386917114e-01 2.013362199068069458e-01 2.571009993553161621e-01
779 2.305511981248855591e-01 2.017001509666442871e-01 2.544341087341308594e-01
780 2.362743318080902100e-01 1.976596266031265259e-01 2.653883993625640869e-01
781 2.317558526992797852e-01 2.055061608552932739e-01 2.508656084537506104e-01
782 2.341532707214355469e-01 2.018655240535736084e-01 2.566312849521636963e-01
783 2.324510514736175537e-01 2.012699842453002930e-01 2.563269138336181641e-01
784 2.341586798429489136e-01 1.983263045549392700e-01 2.680266499519348145e-01
785 2.272865027189254761e-01 1.977464407682418823e-01 2.498475760221481323e-01
786 2.275201976299285889e-01 1.969194710254669189e-01 2.480139881372451782e-01
787 2.267057597637176514e-01 1.992745697498321533e-01 2.512512505054473877e-01
788 2.339188307523727417e-01 2.104391604661941528e-01 2.672038972377777100e-01
789 2.333616465330123901e-01 2.018602937459945679e-01 2.610436379909515381e-01
790 2.297667562961578369e-01 2.014639675617218018e-01 2.505926191806793213e-01
791 2.314228117465972900e-01 2.065252363681793213e-01 2.557826340198516846e-01
792 2.311401814222335815e-01 2.094802111387252808e-01 2.580865323543548584e-01
793 2.277687042951583862e-01 2.032260000705718994e-01 2.520347833633422852e-01
794 2.363782823085784912e-01 1.993998438119888306e-01 2.983375489711761475e-01
795 2.323475182056427002e-01 2.007754743099212646e-01 2.592405378818511963e-01
796 2.328700572252273560e-01 2.013741284608840942e-01 2.636451125144958496e-01
797 2.296578884124755859e-01 2.011182308197021484e-01 2.603828012943267822e-01
798 2.349931001663208008e-01 1.988860368728637695e-01 3.060879409313201904e-01
799 2.306613177061080933e-01 2.044064402580261230e-01 2.784187197685241699e-01
800 2.270184755325317383e-01 2.010600268840789795e-01 2.494551986455917358e-01
801 2.249363660812377930e-01 1.939287483692169189e-01 2.453363388776779175e-01
802 2.274125516414642334e-01 2.022367417812347412e-01 2.493077963590621948e-01
803 2.273075580596923828e-01 2.011613100767135620e-01 2.534868717193603516e-01
804 2.279456555843353271e-01 2.033856064081192017e-01 2.468273639678955078e-01
805 2.285808771848678589e-01 2.072843909263610840e-01 2.505886852741241455e-01
806 2.339740544557571411e-01 2.148312926292419434e-01 2.685301303863525391e-01
807 2.283090054988861084e-01 1.975232511758804321e-01 2.580861449241638184e-01
808 2.246651202440261841e-01 2.018202394247055054e-01 2.522449791431427002e-01
809 2.255585193634033203e-01 2.023684531450271606e-01 2.527910470962524414e-01
810 2.269235551357269287e-01 1.982095092535018921e-01 2.503372132778167725e-01
811 2.276681363582611084e-01 1.965625137090682983e-01 2.518776953220367432e-01
812 2.241351604461669922e-01 2.014951407909393311e-01 2.442083507776260376e-01
813 2.265257090330123901e-01 1.959386914968490601e-01 2.528027892112731934e-01
814 2.234247177839279175e-01 1.973396241664886475e-01 2.496045976877212524e-01
815 2.243249118328094482e-01 1.995330154895782471e-01 2.536745965480804443e-01
816 2.230557948350906372e-01 1.959302276372909546e-01 2.472703903913497925e-01
817 2.204746901988983154e-01 1.920405030250549316e-01 2.422626912593841553e-01
818 2.178758382797241211e-01 1.873655170202255249e-01 2.420206218957901001e-01
819 2.217508107423782349e-01 1.970127522945404053e-01 2.463166862726211548e-01
820 2.243957519531250000e-01 1.995087265968322754e-01 2.532643079757690430e-01
821 2.194476425647735596e-01 1.927501261234283447e-01 2.433877587318420410e-01
822 2.220670431852340698e-01 1.892955303192138672e-01 2.444536238908767700e-01
823 2.181562185287475586e-01 1.899766176939010620e-01 2.427811026573181152e-01
824 2.237269878387451172e-01 1.904502213001251221e-01 2.723466455936431885e-01
825 2.220937758684158325e-01 2.022863775491714478e-01 2.539385855197906494e-01
826 2.232067137956619263e-01 1.986210048198699951e-01 2.559738755226135254e-01
827 2.231654822826385498e-01 1.982834041118621826e-01 2.493397444486618042e-01
828 2.258102148771286011e-01 1.994055360555648804e-01 2.501874268054962158e-01
829 2.265120297670364380e-01 2.005868852138519287e-01 2.592049241065979004e-01
830 2.228772938251495361e-01 1.955942809581756592e-01 2.451593130826950073e-01
831 2.219126671552658081e-01 1.961638778448104858e-01 2.433896064758300781e-01
832 2.207317650318145752e-01 1.972441375255584717e-01 2.411260604858398438e-01
833 2.235739976167678833e-01 1.995693743228912354e-01 2.355581074953079224e-01
834 2.234775125980377197e-01 1.997141689062118530e-01 2.498252093791961670e-01
835 2.227934151887893677e-01 1.923393160104751587e-01 2.611622810363769531e-01
836 2.227993011474609375e-01 1.972913593053817749e-01 2.601796388626098633e-01
837 2.214759290218353271e-01 1.935898214578628540e-01 2.433631718158721924e-01
838 2.226365059614181519e-01 2.006300389766693115e-01 2.394856214523315430e-01
839 2.224247455596923828e-01 1.966865658760070801e-01 2.465044707059860229e-01
840 2.187033891677856445e-01 1.959767490625381470e-01 2.414546161890029907e-01
841 2.206105440855026245e-01 1.975609809160232544e-01 2.355578392744064331e-01
842 2.208080291748046875e-01 1.992200762033462524e-01 2.507159709930419922e-01
843 2.210675925016403198e-01 1.956339627504348755e-01 2.502476871013641357e-01
844 2.212084531784057617e-01 1.906709969043731689e-01 2.460951209068298340e-01
845 2.208767384290695190e-01 1.969993412494659424e-01 2.342654913663864136e-01
846 2.184065878391265869e-01 1.992378532886505127e-01 2.352435141801834106e-01
847 2.173530608415603638e-01 1.949503421783447266e-01 2.367910146713256836e-01
848 2.192208021879196167e-01 1.957955211400985718e-01 2.544007897377014160e-01
849 2.185313999652862549e-01 1.877825260162353516e-01 2.611833512783050537e-01
850 2.164783477783203125e-01 1.852456182241439819e-01 2.498697489500045776e-01
851 2.195563316345214844e-01 1.915507912635803223e-01 2.462607026100158691e-01
852 2.227055281400680542e-01 1.977684199810028076e-01 2.428236603736877441e-01
853 2.193715572357177734e-01 1.986464411020278931e-01 2.427452206611633301e-01
854 2.216966897249221802e-01 1.967193335294723511e-01 2.529463768005371094e-01
855 2.217079699039459229e-01 1.995251625776290894e-01 2.448608875274658203e-01
856 2.184313237667083740e-01 1.944798380136489868e-01 2.399981617927551270e-01
857 2.193450480699539185e-01 1.931853890419006348e-01 2.410619109869003296e-01
858 2.174659073352813721e-01 1.864304244518280029e-01 2.520194947719573975e-01
859 2.145566493272781372e-01 1.845848262310028076e-01 2.477724403142929077e-01
860 2.174605429172515869e-01 1.931647509336471558e-01 2.471048831939697266e-01
861 2.206436842679977417e-01 1.962125152349472046e-01 2.442251741886138916e-01
862 2.145076245069503784e-01 1.888838410377502441e-01 2.374049723148345947e-01
863 2.177237570285797119e-01 1.979051977396011353e-01 2.362602055072784424e-01
864 2.167364358901977539e-01 2.009266763925552368e-01 2.354349046945571899e-01
865 2.182971984148025513e-01 1.998880356550216675e-01 2.311557233333587646e-01
866 2.194303572177886963e-01 1.867274492979049683e-01 2.457282245159149170e-01
867 2.118618935346603394e-01 1.843840926885604858e-01 2.280679196119308472e-01
868 2.125871181488037109e-01 1.925069242715835571e-01 2.293388545513153076e-01
869 2.168557196855545044e-01 1.997929960489273071e-01 2.286997437477111816e-01
870 2.162082195281982422e-01 1.903288662433624268e-01 2.387223392724990845e-01
871 2.153048515319824219e-01 1.933350861072540283e-01 2.377526611089706421e-01
872 2.137691974639892578e-01 1.823668479919433594e-01 2.323911935091018677e-01
873 2.154315412044525146e-01 1.887311786413192749e-01 2.495139539241790771e-01
874 2.207528799772262573e-01 1.873399466276168823e-01 3.030092716217041016e-01
875 2.139606177806854248e-01 1.925701946020126343e-01 2.463923990726470947e-01
876 2.144272327423095703e-01 1.838508993387222290e-01 2.491038888692855835e-01
877 2.169512808322906494e-01 1.912315785884857178e-01 2.424581646919250488e-01
878 2.148327380418777466e-01 1.900592297315597534e-01 2.424376457929611206e-01
879 2.152451574802398682e-01 1.912607997655868530e-01 2.464438229799270630e-01
880 2.156879156827926636e-01 1.848048865795135498e-01 2.286797761917114258e-01
881 2.134122550487518311e-01 1.871820688247680664e-01 2.397962808609008789e-01
882 2.174467295408248901e-01 1.865786015987396240e-01 2.676328420639038086e-01
883 2.184533178806304932e-01 1.853590011596679688e-01 2.604242265224456787e-01
884 2.195752114057540894e-01 1.964169144630432129e-01 2.487065345048904419e-01
885 2.136820852756500244e-01 1.805355250835418701e-01 2.359491288661956787e-01
886 2.163393944501876831e-01 1.907063126564025879e-01 2.322921752929687500e-01
887 2.126662284135818481e-01 1.795801073312759399e-01 2.376044094562530518e-01
888 2.149978429079055786e-01 1.868973821401596069e-01 2.427824884653091431e-01
889 2.129941433668136597e-01 1.931138336658477783e-01 2.382906973361968994e-01
890 2.140626460313796997e-01 1.869247704744338989e-01 2.430873364210128784e-01
891 2.112684547901153564e-01 1.896507143974304199e-01 2.332004010677337646e-01
892 2.151180207729339600e-01 1.933617144823074341e-01 2.298607677221298218e-01
893 2.168447524309158325e-01 1.984023451805114746e-01 2.339136451482772827e-01
894 2.156317979097366333e-01 1.947464197874069214e-01 2.474366873502731323e-01
895 2.125875949859619141e-01 1.833405196666717529e-01 2.353301644325256348e-01
896 2.139752805233001709e-01 1.813317835330963135e-01 2.413409352302551270e-01
897 2.121457308530807495e-01 1.851491779088973999e-01 2.400238066911697388e-01
898 2.120207250118255615e-01 1.891380846500396729e-01 2.369331568479537964e-01
899 2.128115147352218628e-01 1.884151995182037354e-01 2.479424923658370972e-01
900 2.096724063158035278e-01 1.832164824008941650e-01 2.334926575422286987e-01
901 2.129260301589965820e-01 1.792230606079101562e-01 2.467721104621887207e-01
902 2.170588970184326172e-01 1.974461227655410767e-01 2.413039803504943848e-01
903 2.142867594957351685e-01 1.889239400625228882e-01 2.392952293157577515e-01
904 2.145295143127441406e-01 1.846754252910614014e-01 2.431568503379821777e-01
905 2.127299308776855469e-01 1.876654177904129028e-01 2.395850419998168945e-01
906 2.117873430252075195e-01 1.851353645324707031e-01 2.331221550703048706e-01
907 2.097345590591430664e-01 1.797445267438888550e-01 2.331923842430114746e-01
908 2.124145478010177612e-01 1.814680099487304688e-01 2.391936928033828735e-01
909 2.099564969539642334e-01 1.791752874851226807e-01 2.318103760480880737e-01
910 2.134469747543334961e-01 1.868043541908264160e-01 2.466025054454803467e-01
911 2.163394987583160400e-01 2.030306905508041382e-01 2.427682727575302124e-01
912 2.125302553176879883e-01 1.924879401922225952e-01 2.315448820590972900e-01
913 2.083616703748703003e-01 1.871013939380645752e-01 2.301493287086486816e-01
914 2.070748060941696167e-01 1.844054311513900757e-01 2.394626140594482422e-01
915 2.083102017641067505e-01 1.814502328634262085e-01 2.306405603885650635e-01
916 2.117891311645507812e-01 1.865248531103134155e-01 2.360870093107223511e-01
917 2.106062918901443481e-01 1.822838634252548218e-01 2.436361163854598999e-01
918 2.123909741640090942e-01 1.863156110048294067e-01 2.364908158779144287e-01
919 2.106385231018066406e-01 1.876733601093292236e-01 2.264640927314758301e-01
920 2.120005190372467041e-01 1.864709258079528809e-01 2.391784787178039551e-01
921 2.088654041290283203e-01 1.860200911760330200e-01 2.333788275718688965e-01
922 2.055343091487884521e-01 1.866493523120880127e-01 2.271123081445693970e-01
923 2.104532420635223389e-01 1.839099824428558350e-01 2.359455227851867676e-01
924 2.099070847034454346e-01 1.795624792575836182e-01 2.235839366912841797e-01
925 2.089399397373199463e-01 1.827552467584609985e-01 2.343233525753021240e-01
926 2.094686329364776611e-01 1.847841292619705200e-01 2.443625479936599731e-01
927 2.115675508975982666e-01 1.863506138324737549e-01 2.381452172994613647e-01
928 2.081762254238128662e-01 1.825827360153198242e-01 2.369628697633743286e-01
929 2.104496210813522339e-01 1.829460561275482178e-01 2.362144738435745239e-01
930 2.111312896013259888e-01 1.825857758522033691e-01 2.411804050207138062e-01
931 2.097030133008956909e-01 1.791590452194213867e-01 2.404387593269348145e-01
932 2.075885236263275146e-01 1.825093626976013184e-01 2.264742255210876465e-01
933 2.067580521106719971e-01 1.772550195455551147e-01 2.271206676959991455e-01
934 2.048846930265426636e-01 1.752451807260513306e-01 2.260437607765197754e-01
935 2.074317634105682373e-01 1.841719746589660645e-01 2.301669865846633911e-01
936 2.077107131481170654e-01 1.814031004905700684e-01 2.366086989641189575e-01
937 2.055855989456176758e-01 1.871702820062637329e-01 2.260178625583648682e-01
938 2.079728096723556519e-01 1.873456984758377075e-01 2.250691950321197510e-01
939 2.067636996507644653e-01 1.801363676786422729e-01 2.258242070674896240e-01
940 2.092288732528686523e-01 1.828293651342391968e-01 2.260130345821380615e-01
941 2.110325843095779419e-01 1.838880777359008789e-01 2.353605926036834717e-01
942 2.059649676084518433e-01 1.806917786598205566e-01 2.236703485250473022e-01
943 2.051303386688232422e-01 1.828633993864059448e-01 2.173997908830642700e-01
944 2.039963006973266602e-01 1.860061287879943848e-01 2.179194092750549316e-01
945 2.060807645320892334e-01 1.808133125305175781e-01 2.273107022047042847e-01
946 2.049705237150192261e-01 1.830144822597503662e-01 2.294126152992248535e-01
947 2.025860846042633057e-01 1.774731874465942383e-01 2.180664688348770142e-01
948 2.024022787809371948e-01 1.876132041215896606e-01 2.234876602888107300e-01
949 2.112833559513092041e-01 1.817728281021118164e-01 2.956581711769104004e-01
950 2.175384461879730225e-01 1.815643012523651123e-01 3.360270857810974121e-01
951 2.142074555158615112e-01 1.761421114206314087e-01 3.150887787342071533e-01
952 2.162176668643951416e-01 1.774316281080245972e-01 3.238735496997833252e-01
953 2.023848742246627808e-01 1.755766272544860840e-01 2.201627343893051147e-01
954 2.055997848510742188e-01 1.800755560398101807e-01 2.177101969718933105e-01
955 2.040947377681732178e-01 1.798890531063079834e-01 2.198375314474105835e-01
956 2.047683447599411011e-01 1.851689815521240234e-01 2.367188036441802979e-01
957 2.033204138278961182e-01 1.827406585216522217e-01 2.264625132083892822e-01
958 2.044307291507720947e-01 1.755501925945281982e-01 2.346411943435668945e-01
959 2.040739357471466064e-01 1.683523356914520264e-01 2.329669892787933350e-01
960 2.000989913940429688e-01 1.721353679895401001e-01 2.238441258668899536e-01
961 2.003369778394699097e-01 1.725849509239196777e-01 2.223129272460937500e-01
962 2.021567374467849731e-01 1.732568889856338501e-01 2.268838435411453247e-01
963 2.083397358655929565e-01 1.762745380401611328e-01 2.524694800376892090e-01
964 2.059478759765625000e-01 1.776413768529891968e-01 2.341245114803314209e-01
965 2.052419632673263550e-01 1.787675321102142334e-01 2.296166867017745972e-01
966 2.073305100202560425e-01 1.824674904346466064e-01 2.434281706809997559e-01
967 2.018022090196609497e-01 1.796901673078536987e-01 2.244260162115097046e-01
968 2.039724141359329224e-01 1.822338253259658813e-01 2.210041731595993042e-01
969 2.021408379077911377e-01 1.824481189250946045e-01 2.177985608577728271e-01
970 1.996343582868576050e-01 1.826587468385696411e-01 2.142048031091690063e-01
971 2.009290009737014771e-01 1.897495239973068237e-01 2.145008593797683716e-01
972 2.015032023191452026e-01 1.776059120893478394e-01 2.155841737985610962e-01
973 2.044479101896286011e-01 1.770448386669158936e-01 2.322641313076019287e-01
974 2.032486498355865479e-01 1.781478226184844971e-01 2.301187813282012939e-01
975 2.011071145534515381e-01 1.714130043983459473e-01 2.229945957660675049e-01
976 1.996189653873443604e-01 1.731089800596237183e-01 2.147224247455596924e-01
977 2.014143168926239014e-01 1.781129390001296997e-01 2.187753617763519287e-01
978 1.998068988323211670e-01 1.729050278663635254e-01 2.153067141771316528e-01
979 2.004198133945465088e-01 1.736425906419754028e-01 2.190587669610977173e-01
980 1.990950405597686768e-01 1.770736426115036011e-01 2.146033793687820435e-01
981 2.015924006700515747e-01 1.753888726234436035e-01 2.245653122663497925e-01
982 1.998396813869476318e-01 1.799380630254745483e-01 2.165821790695190430e-01
983 2.049089372158050537e-01 1.807726621627807617e-01 2.256045043468475342e-01
984 2.016056478023529053e-01 1.778464019298553467e-01 2.208036035299301147e-01
985 2.029131948947906494e-01 1.805234700441360474e-01 2.291071116924285889e-01
986 2.032864093780517578e-01 1.786323487758636475e-01 2.323114573955535889e-01
987 2.048706114292144775e-01 1.846340745687484741e-01 2.220849692821502686e-01
988 2.032290399074554443e-01 1.765192002058029175e-01 2.280298471450805664e-01
989 2.008487731218338013e-01 1.851112246513366699e-01 2.173226922750473022e-01
990 2.007137984037399292e-01 1.829757392406463623e-01 2.173415124416351318e-01
991 1.996799707412719727e-01 1.767015010118484497e-01 2.184752970933914185e-01
992 1.995789706707000732e-01 1.830515414476394653e-01 2.200154662132263184e-01
993 2.020132988691329956e-01 1.827063709497451782e-01 2.217684835195541382e-01
994 2.001490294933319092e-01 1.758928447961807251e-01 2.189839631319046021e-01
995 1.969970911741256714e-01 1.718081831932067871e-01 2.166553586721420288e-01
996 2.002707272768020630e-01 1.715572476387023926e-01 2.205060273408889771e-01
997 1.985329985618591309e-01 1.743238717317581177e-01 2.143625169992446899e-01
998 2.005045711994171143e-01 1.815011054277420044e-01 2.208882719278335571e-01
999 1.964601874351501465e-01 1.768922507762908936e-01 2.224125117063522339e-01
1000 1.993488371372222900e-01 1.778011918067932129e-01 2.183632701635360718e-01
1001 1.979643851518630981e-01 1.702534556388854980e-01 2.133487761020660400e-01
1002 1.962000727653503418e-01 1.691423505544662476e-01 2.086747586727142334e-01
1003 2.004260122776031494e-01 1.768212616443634033e-01 2.148442119359970093e-01
1004 2.020412236452102661e-01 1.825049519538879395e-01 2.228003591299057007e-01
1005 1.965558081865310669e-01 1.712763309478759766e-01 2.157453894615173340e-01
1006 2.018520385026931763e-01 1.762056052684783936e-01 2.266479134559631348e-01
1007 2.018362283706665039e-01 1.775904297828674316e-01 2.230591475963592529e-01
1008 2.020962685346603394e-01 1.764111816883087158e-01 2.205529063940048218e-01
1009 1.974833607673645020e-01 1.813599020242691040e-01 2.105143815279006958e-01
1010 1.971727311611175537e-01 1.764672249555587769e-01 2.124019563198089600e-01
1011 1.976891160011291504e-01 1.818027198314666748e-01 2.130053192377090454e-01
1012 1.997770816087722778e-01 1.703531444072723389e-01 2.197818607091903687e-01
1013 1.981978863477706909e-01 1.748126745223999023e-01 2.190918326377868652e-01
1014 1.977658122777938843e-01 1.692978292703628540e-01 2.194562405347824097e-01
1015 1.976219713687896729e-01 1.715980023145675659e-01 2.136041074991226196e-01
1016 1.937381625175476074e-01 1.710816472768783569e-01 2.109761685132980347e-01
1017 1.977153122425079346e-01 1.800139099359512329e-01 2.178081721067428589e-01
1018 1.991900354623794556e-01 1.789699792861938477e-01 2.153259217739105225e-01
1019 2.008257657289505005e-01 1.765866279602050781e-01 2.197134792804718018e-01
1020 1.955384612083435059e-01 1.701503992080688477e-01 2.114487290382385254e-01
1021 1.985489577054977417e-01 1.746082901954650879e-01 2.179621756076812744e-01
1022 2.000187933444976807e-01 1.780157834291458130e-01 2.230214923620223999e-01
1023 1.939730346202850342e-01 1.714072823524475098e-01 2.121060341596603394e-01
1024 1.933790445327758789e-01 1.729421019554138184e-01 2.104655802249908447e-01
1025 1.947108209133148193e-01 1.673735529184341431e-01 2.125738710165023804e-01
1026 1.981842219829559326e-01 1.789113581180572510e-01 2.284971028566360474e-01
1027 1.999675929546356201e-01 1.793384999036788940e-01 2.285206913948059082e-01
1028 1.978396326303482056e-01 1.744467765092849731e-01 2.149645239114761353e-01
1029 1.977175325155258179e-01 1.664423793554306030e-01 2.232363373041152954e-01
1030 1.988989561796188354e-01 1.752000898122787476e-01 2.256041169166564941e-01
1031 1.951092332601547241e-01 1.720995008945465088e-01 2.153483480215072632e-01
1032 1.997670531272888184e-01 1.713013648986816406e-01 2.285860329866409302e-01
1033 1.960396915674209595e-01 1.755182892084121704e-01 2.167732566595077515e-01
1034 1.947619020938873291e-01 1.750584989786148071e-01 2.116860151290893555e-01
1035 1.938772201538085938e-01 1.704693287611007690e-01 2.046011835336685181e-01
1036 1.941749602556228638e-01 1.729267239570617676e-01 2.072430849075317383e-01
1037 1.966699361801147461e-01 1.662495434284210205e-01 2.223271280527114868e-01
1038 1.914487779140472412e-01 1.652087867259979248e-01 2.046156376600265503e-01
1039 1.946069598197937012e-01 1.628245860338211060e-01 2.142913192510604858e-01
1040 1.949387639760971069e-01 1.638124883174896240e-01 2.073668837547302246e-01
1041 1.925107538700103760e-01 1.724288314580917358e-01 2.047983407974243164e-01
1042 1.934957504272460938e-01 1.770194917917251587e-01 2.047108858823776245e-01
1043 1.909001022577285767e-01 1.693156659603118896e-01 2.143647521734237671e-01
1044 1.927160769701004028e-01 1.687022298574447632e-01 2.100806683301925659e-01
1045 1.938142329454421997e-01 1.726479828357696533e-01 2.086220979690551758e-01
1046 1.936536282300949097e-01 1.704749912023544312e-01 2.074712514877319336e-01
1047 1.906788647174835205e-01 1.678897291421890259e-01 2.014445215463638306e-01
1048 1.931075155735015869e-01 1.722659915685653687e-01 2.062890380620956421e-01
1049 1.924237310886383057e-01 1.799642294645309448e-01 2.043068259954452515e-01
1050 1.895758360624313354e-01 1.685016751289367676e-01 2.099994868040084839e-01
1051 1.932376921176910400e-01 1.746824532747268677e-01 2.053729444742202759e-01
1052 1.946581453084945679e-01 1.730344444513320923e-01 2.131784260272979736e-01
1053 1.939156353473663330e-01 1.700097769498825073e-01 2.206514030694961548e-01
1054 1.907094866037368774e-01 1.656085699796676636e-01 2.096160352230072021e-01
1055 1.889616549015045166e-01 1.689163595438003540e-01 2.029452472925186157e-01
1056 1.892010569572448730e-01 1.724080890417098999e-01 2.100028842687606812e-01
1057 1.905336380004882812e-01 1.693062335252761841e-01 2.063557207584381104e-01
1058 1.932755410671234131e-01 1.702574193477630615e-01 2.112708538770675659e-01
1059 1.936119496822357178e-01 1.753686368465423584e-01 2.092975229024887085e-01
1060 1.927658617496490479e-01 1.720170974731445312e-01 2.068750858306884766e-01
1061 1.926091164350509644e-01 1.649169623851776123e-01 2.093381136655807495e-01
1062 1.897415220737457275e-01 1.612383872270584106e-01 2.126425951719284058e-01
1063 1.908216774463653564e-01 1.705697476863861084e-01 2.068230509757995605e-01
1064 1.951961070299148560e-01 1.744431555271148682e-01 2.104972302913665771e-01
1065 1.969738453626632690e-01 1.706038266420364380e-01 2.343003004789352417e-01
1066 1.917705386877059937e-01 1.614145487546920776e-01 2.164189219474792480e-01
1067 1.905455887317657471e-01 1.678752303123474121e-01 2.075268477201461792e-01
1068 1.896775960922241211e-01 1.677244007587432861e-01 2.050065100193023682e-01
1069 1.888976693153381348e-01 1.611704081296920776e-01 2.024132162332534790e-01
1070 1.939825862646102905e-01 1.713583767414093018e-01 2.200658172369003296e-01
1071 1.937099844217300415e-01 1.649232208728790283e-01 2.125366926193237305e-01
1072 1.896322071552276611e-01 1.662819236516952515e-01 2.125186771154403687e-01
1073 1.895635724067687988e-01 1.669897884130477905e-01 2.087799757719039917e-01
1074 1.914828419685363770e-01 1.652194112539291382e-01 2.057032734155654907e-01
1075 1.921541392803192139e-01 1.665030419826507568e-01 2.058245092630386353e-01
1076 1.885728538036346436e-01 1.642692387104034424e-01 1.998845487833023071e-01
1077 1.895971149206161499e-01 1.682440936565399170e-01 1.998460590839385986e-01
1078 1.894852072000503540e-01 1.630597263574600220e-01 2.015430927276611328e-01
1079 1.890552937984466553e-01 1.623905450105667114e-01 2.077840566635131836e-01
1080 1.923666596412658691e-01 1.696950346231460571e-01 2.084427326917648315e-01
1081 1.927953362464904785e-01 1.719916909933090210e-01 2.062319666147232056e-01
1082 1.918980479240417480e-01 1.643438488245010376e-01 2.168924659490585327e-01
1083 1.865233331918716431e-01 1.610434055328369141e-01 2.132585197687149048e-01
1084 1.885707527399063110e-01 1.638673543930053711e-01 2.075204998254776001e-01
1085 1.896280944347381592e-01 1.686031967401504517e-01 2.053268700838088989e-01
1086 1.886696368455886841e-01 1.598649024963378906e-01 2.052543610334396362e-01
1087 1.884776204824447632e-01 1.624876111745834351e-01 2.095099240541458130e-01
1088 1.883604824542999268e-01 1.665551364421844482e-01 2.049127817153930664e-01
1089 1.892461329698562622e-01 1.690757274627685547e-01 2.027979046106338501e-01
1090 1.870223134756088257e-01 1.628434807062149048e-01 1.976364552974700928e-01
1091 1.868612468242645264e-01 1.617137491703033447e-01 1.998500376939773560e-01
1092 1.875250786542892456e-01 1.676256656646728516e-01 2.025174051523208618e-01
1093 1.888597011566162109e-01 1.591301262378692627e-01 2.119777649641036987e-01
1094 1.847560107707977295e-01 1.634151041507720947e-01 2.060531824827194214e-01
1095 1.864861100912094116e-01 1.647101491689682007e-01 2.052546739578247070e-01
1096 1.887259185314178467e-01 1.685825884342193604e-01 2.106193006038665771e-01
1097 1.920890659093856812e-01 1.714200675487518311e-01 2.154677957296371460e-01
1098 1.864128559827804565e-01 1.636571288108825684e-01 2.077810764312744141e-01
1099 1.879032552242279053e-01 1.661957055330276489e-01 2.087846845388412476e-01
1100 1.857422292232513428e-01 1.621573716402053833e-01 2.160121798515319824e-01
1101 1.870919615030288696e-01 1.636055856943130493e-01 2.082870900630950928e-01
1102 1.885882914066314697e-01 1.613037437200546265e-01 2.132920473814010620e-01
1103 1.861380040645599365e-01 1.646739840507507324e-01 2.029038816690444946e-01
1104 1.875402182340621948e-01 1.697068214416503906e-01 2.073674350976943970e-01
1105 1.869929134845733643e-01 1.615343838930130005e-01 2.171176522970199585e-01
1106 1.856438815593719482e-01 1.680485308170318604e-01 2.022424340248107910e-01
1107 1.854963749647140503e-01 1.654863357543945312e-01 2.089864015579223633e-01
1108 1.852210015058517456e-01 1.704252660274505615e-01 2.150659710168838501e-01
1109 1.851815134286880493e-01 1.706525534391403198e-01 2.118554562330245972e-01
1110 1.815787106752395630e-01 1.648114174604415894e-01 1.965602487325668335e-01
1111 1.895106583833694458e-01 1.685796231031417847e-01 2.563627362251281738e-01
1112 1.952958405017852783e-01 1.643888652324676514e-01 3.190982341766357422e-01
1113 1.913044750690460205e-01 1.612810641527175903e-01 2.811864614486694336e-01
1114 1.871438175439834595e-01 1.640457808971405029e-01 2.270853519439697266e-01
1115 1.873979866504669189e-01 1.659874022006988525e-01 2.144921123981475830e-01
1116 1.849861890077590942e-01 1.693177223205566406e-01 2.058586180210113525e-01
1117 1.893470585346221924e-01 1.669798642396926880e-01 2.146897912025451660e-01
1118 1.864895522594451904e-01 1.659051775932312012e-01 2.167723923921585083e-01
1119 1.851287633180618286e-01 1.592230647802352905e-01 2.049103081226348877e-01
1120 1.854258775711059570e-01 1.667377501726150513e-01 2.200516760349273682e-01
1121 1.888828724622726440e-01 1.604279875755310059e-01 2.247298806905746460e-01
1122 1.816733926534652710e-01 1.650320291519165039e-01 1.988728493452072144e-01
1123 1.846124231815338135e-01 1.635958105325698853e-01 2.087757885456085205e-01
1124 1.855705827474594116e-01 1.613676398992538452e-01 2.049420922994613647e-01
1125 1.847400516271591187e-01 1.623916327953338623e-01 2.004988640546798706e-01
1126 1.851123869419097900e-01 1.670409142971038818e-01 2.082622796297073364e-01
1127 1.828964650630950928e-01 1.591938436031341553e-01 1.991025209426879883e-01
1128 1.837339848279953003e-01 1.581035554409027100e-01 2.100490778684616089e-01
1129 1.844710409641265869e-01 1.559640765190124512e-01 2.094027251005172729e-01
1130 1.855758279561996460e-01 1.721751689910888672e-01 2.124880850315093994e-01
1131 1.820506751537322998e-01 1.584888249635696411e-01 2.146092951297760010e-01
1132 1.843438744544982910e-01 1.676706820726394653e-01 2.217808812856674194e-01
1133 1.845601350069046021e-01 1.675275713205337524e-01 2.044412791728973389e-01
1134 1.829871237277984619e-01 1.625862866640090942e-01 2.029022723436355591e-01
1135 1.835698336362838745e-01 1.660755574703216553e-01 1.924675852060317993e-01
1136 1.835630685091018677e-01 1.556005775928497314e-01 2.008173912763595581e-01
1137 1.844817698001861572e-01 1.610654443502426147e-01 2.240038812160491943e-01
1138 1.843074113130569458e-01 1.637459844350814819e-01 1.969200670719146729e-01
1139 1.819909512996673584e-01 1.527212709188461304e-01 2.049751132726669312e-01
1140 1.829037517309188843e-01 1.594957858324050903e-01 2.049564570188522339e-01
1141 1.821543276309967041e-01 1.583414226770401001e-01 2.016242891550064087e-01
1142 1.798031628131866455e-01 1.569187045097351074e-01 1.966360658407211304e-01
1143 1.807065308094024658e-01 1.619324982166290283e-01 2.000239789485931396e-01
1144 1.830111145973205566e-01 1.632568091154098511e-01 2.055880874395370483e-01
1145 1.803582757711410522e-01 1.572449505329132080e-01 2.035192549228668213e-01
1146 1.818661391735076904e-01 1.688762605190277100e-01 2.011820673942565918e-01
1147 1.825494468212127686e-01 1.696217805147171021e-01 2.021262049674987793e-01
1148 1.832665055990219116e-01 1.696058362722396851e-01 2.026993781328201294e-01
1149 1.816690266132354736e-01 1.722805500030517578e-01 2.162811309099197388e-01
1150 1.795244365930557251e-01 1.655787229537963867e-01 1.993073821067810059e-01
1151 1.810412108898162842e-01 1.644586175680160522e-01 2.048032283782958984e-01
1152 1.787835806608200073e-01 1.601598858833312988e-01 1.940130293369293213e-01
1153 1.799444854259490967e-01 1.584157347679138184e-01 2.063018083572387695e-01
1154 1.874908506870269775e-01 1.670770347118377686e-01 2.116145044565200806e-01
1155 1.875295937061309814e-01 1.641434431076049805e-01 2.150237113237380981e-01
1156 1.800951063632965088e-01 1.540211439132690430e-01 2.013826072216033936e-01
1157 1.845926940441131592e-01 1.657092869281768799e-01 1.969195157289505005e-01
1158 1.811992228031158447e-01 1.616990864276885986e-01 1.938940137624740601e-01
1159 1.777832657098770142e-01 1.566019207239151001e-01 1.932602226734161377e-01
1160 1.791203320026397705e-01 1.584908962249755859e-01 1.953779011964797974e-01
1161 1.785539388656616211e-01 1.639352142810821533e-01 1.997593343257904053e-01
1162 1.777717173099517822e-01 1.546137034893035889e-01 1.922518759965896606e-01
1163 1.794821172952651978e-01 1.624142378568649292e-01 1.958698630332946777e-01
1164 1.763412207365036011e-01 1.614974588155746460e-01 1.960707306861877441e-01
1165 1.792482882738113403e-01 1.611754000186920166e-01 1.984538137912750244e-01
1166 1.757000535726547241e-01 1.586742699146270752e-01 1.927639394998550415e-01
1167 1.759606748819351196e-01 1.564193218946456909e-01 1.935447156429290771e-01
1168 1.775986403226852417e-01 1.553211957216262817e-01 1.986962109804153442e-01
1169 1.771534383296966553e-01 1.547303199768066406e-01 1.937096416950225830e-01
1170 1.791234314441680908e-01 1.645742207765579224e-01 1.965981721878051758e-01
1171 1.783093512058258057e-01 1.573874950408935547e-01 1.974817216396331787e-01
1172 1.760867238044738770e-01 1.540815532207489014e-01 1.935756653547286987e-01
1173 1.787368804216384888e-01 1.654727011919021606e-01 1.944244056940078735e-01
1174 1.824527829885482788e-01 1.696598529815673828e-01 2.043630033731460571e-01
1175 1.812366098165512085e-01 1.614649742841720581e-01 1.940269619226455688e-01
1176 1.778265386819839478e-01 1.571779996156692505e-01 1.945821940898895264e-01
1177 1.772558987140655518e-01 1.579454094171524048e-01 1.879047006368637085e-01
1178 1.769374161958694458e-01 1.607435792684555054e-01 1.928745508193969727e-01
1179 1.775242090225219727e-01 1.570866703987121582e-01 1.989787817001342773e-01
1180 1.764110624790191650e-01 1.576007902622222900e-01 1.951682269573211670e-01
1181 1.794821470975875854e-01 1.537963896989822388e-01 1.945849955081939697e-01
1182 1.757499873638153076e-01 1.610475182533264160e-01 1.923253834247589111e-01
1183 1.781690716743469238e-01 1.555982381105422974e-01 1.939839124679565430e-01
1184 1.769507527351379395e-01 1.589834988117218018e-01 1.856346726417541504e-01
1185 1.804909110069274902e-01 1.634192913770675659e-01 1.915607601404190063e-01
1186 1.792110055685043335e-01 1.564713269472122192e-01 1.929502487182617188e-01
1187 1.800293177366256714e-01 1.570475101470947266e-01 2.020698338747024536e-01
1188 1.770596504211425781e-01 1.652577519416809082e-01 1.899292021989822388e-01
1189 1.778788864612579346e-01 1.705545783042907715e-01 1.876876205205917358e-01
1190 1.766351759433746338e-01 1.583751589059829712e-01 1.889898478984832764e-01
1191 1.805824041366577148e-01 1.543662995100021362e-01 1.954934746026992798e-01
1192 1.776813119649887085e-01 1.568316817283630371e-01 1.888035982847213745e-01
1193 1.776756197214126587e-01 1.584372371435165405e-01 1.904125064611434937e-01
1194 1.764506101608276367e-01 1.540927588939666748e-01 1.945744454860687256e-01
1195 1.775801330804824829e-01 1.557646095752716064e-01 1.934810578823089600e-01
1196 1.763017326593399048e-01 1.542478948831558228e-01 1.909125000238418579e-01
1197 1.750764101743698120e-01 1.545924097299575806e-01 1.891502887010574341e-01
1198 1.803430765867233276e-01 1.560453027486801147e-01 1.957041621208190918e-01
1199 1.804749667644500732e-01 1.523580402135848999e-01 1.964729279279708862e-01
1200 1.793403923511505127e-01 1.545199602842330933e-01 1.964694112539291382e-01
1201 1.787953376770019531e-01 1.577464342117309570e-01 1.944205462932586670e-01
1202 1.789548695087432861e-01 1.596205979585647583e-01 1.873508840799331665e-01
1203 1.780321449041366577e-01 1.592062413692474365e-01 1.974845379590988159e-01
1204 1.791289150714874268e-01 1.515917778015136719e-01 1.960994452238082886e-01
1205 1.776994168758392334e-01 1.525484472513198853e-01 1.915262788534164429e-01
1206 1.756260097026824951e-01 1.503039598464965820e-01 1.844668388366699219e-01
1207 1.773769557476043701e-01 1.525767445564270020e-01 1.922818124294281006e-01
1208 1.797353625297546387e-01 1.538742780685424805e-01 1.994649469852447510e-01
1209 1.771470904350280762e-01 1.545346230268478394e-01 1.862208098173141479e-01
1210 1.773770749568939209e-01 1.526242792606353760e-01 1.899063438177108765e-01
1211 1.755685508251190186e-01 1.577546745538711548e-01 1.882925033569335938e-01
1212 1.762452274560928345e-01 1.601710170507431030e-01 1.940947324037551880e-01
1213 1.759330332279205322e-01 1.620507389307022095e-01 1.857897192239761353e-01
1214 1.778654605150222778e-01 1.539159864187240601e-01 1.944572031497955322e-01
1215 1.778750866651535034e-01 1.576507687568664551e-01 1.894370913505554199e-01
1216 1.736160516738891602e-01 1.572322249412536621e-01 1.902544200420379639e-01
1217 1.758531630039215088e-01 1.594343185424804688e-01 1.901830732822418213e-01
1218 1.746446341276168823e-01 1.605728566646575928e-01 1.905402988195419312e-01
1219 1.765337884426116943e-01 1.604864299297332764e-01 2.006814479827880859e-01
1220 1.785408258438110352e-01 1.635518521070480347e-01 1.919806599617004395e-01
1221 1.784446239471435547e-01 1.637062877416610718e-01 1.933818012475967407e-01
1222 1.744388937950134277e-01 1.549542397260665894e-01 1.888109445571899414e-01
1223 1.750212162733078003e-01 1.517391353845596313e-01 1.902905851602554321e-01
1224 1.747402250766754150e-01 1.526650339365005493e-01 1.905060112476348877e-01
1225 1.743384152650833130e-01 1.541202664375305176e-01 1.864379197359085083e-01
1226 1.786353886127471924e-01 1.547409594058990479e-01 1.947789937257766724e-01
1227 1.762116998434066772e-01 1.566237360239028931e-01 1.982782632112503052e-01
1228 1.751824915409088135e-01 1.500372886657714844e-01 1.941946446895599365e-01
1229 1.775060594081878662e-01 1.502946615219116211e-01 1.885833293199539185e-01
1230 1.766219586133956909e-01 1.527760922908782959e-01 1.948476731777191162e-01
1231 1.776274144649505615e-01 1.599310636520385742e-01 1.956279277801513672e-01
1232 1.763524860143661499e-01 1.513413637876510620e-01 2.007603049278259277e-01
1233 1.746679693460464478e-01 1.535158008337020874e-01 1.981848180294036865e-01
1234 1.761137545108795166e-01 1.555850803852081299e-01 1.951834112405776978e-01
1235 1.764464676380157471e-01 1.543150246143341064e-01 2.032221406698226929e-01
1236 1.741896271705627441e-01 1.546788066625595093e-01 1.948093771934509277e-01
1237 1.740826964378356934e-01 1.552377939224243164e-01 1.994307786226272583e-01
1238 1.732435524463653564e-01 1.493912339210510254e-01 1.938327103853225708e-01
1239 1.726689636707305908e-01 1.461244970560073853e-01 2.053672820329666138e-01
1240 1.711524426937103271e-01 1.506749242544174194e-01 1.930670887231826782e-01
1241 1.721116602420806885e-01 1.436179280281066895e-01 1.913380473852157593e-01
1242 1.718009859323501587e-01 1.401856988668441772e-01 1.959742158651351929e-01
1243 1.760024428367614746e-01 1.467205435037612915e-01 1.915273517370223999e-01
1244 1.882271170616149902e-01 1.500640660524368286e-01 3.265184760093688965e-01
1245 1.877180784940719604e-01 1.573546230792999268e-01 3.036797940731048584e-01
1246 1.840661466121673584e-01 1.570554673671722412e-01 2.867717444896697998e-01
1247 1.794759482145309448e-01 1.524490267038345337e-01 2.655254304409027100e-01
1248 1.770969331264495850e-01 1.516520082950592041e-01 2.518231868743896484e-01
1249 1.773053556680679321e-01 1.591593921184539795e-01 2.323481142520904541e-01
1250 1.790134459733963013e-01 1.539780646562576294e-01 2.405893951654434204e-01
1251 1.787373125553131104e-01 1.476990729570388794e-01 2.456571012735366821e-01
1252 1.748972684144973755e-01 1.518213003873825073e-01 2.329012006521224976e-01
1253 1.787194907665252686e-01 1.590031534433364868e-01 2.350312322378158569e-01
1254 1.803137660026550293e-01 1.576125472784042358e-01 2.339140325784683228e-01
1255 1.817339211702346802e-01 1.641654670238494873e-01 2.236283868551254272e-01
1256 1.797423362731933594e-01 1.573140621185302734e-01 2.286089360713958740e-01
1257 1.797440499067306519e-01 1.511741131544113159e-01 2.475815862417221069e-01
1258 1.776294857263565063e-01 1.541065275669097900e-01 2.424478530883789062e-01
1259 1.774469166994094849e-01 1.530772596597671509e-01 2.198474109172821045e-01
1260 1.780159771442413330e-01 1.536436527967453003e-01 2.296689003705978394e-01
1261 1.757731139659881592e-01 1.492537409067153931e-01 2.245261818170547485e-01
1262 1.754234135150909424e-01 1.537344455718994141e-01 2.228855192661285400e-01
1263 1.773548424243927002e-01 1.481291055679321289e-01 2.279025465250015259e-01
1264 1.776575893163681030e-01 1.488023102283477783e-01 2.107075005769729614e-01
1265 1.847765147686004639e-01 1.467413753271102905e-01 3.215132057666778564e-01
1266 1.831794083118438721e-01 1.502523571252822876e-01 2.931587398052215576e-01
1267 1.767411679029464722e-01 1.503450870513916016e-01 2.080416530370712280e-01
1268 1.736400574445724487e-01 1.511971056461334229e-01 2.137121111154556274e-01
1269 1.742239445447921753e-01 1.467471569776535034e-01 2.247317433357238770e-01
1270 1.760559827089309692e-01 1.517505794763565063e-01 2.070087194442749023e-01
1271 1.746731251478195190e-01 1.520607322454452515e-01 2.094868719577789307e-01
1272 1.760211437940597534e-01 1.507516503334045410e-01 2.079160660505294800e-01
1273 1.727497875690460205e-01 1.458505839109420776e-01 2.039399147033691406e-01
1274 1.738732159137725830e-01 1.540570557117462158e-01 2.141326516866683960e-01
1275 1.733596622943878174e-01 1.517957001924514771e-01 2.089905440807342529e-01
1276 1.739866286516189575e-01 1.461499184370040894e-01 2.207236140966415405e-01
1277 1.754813045263290405e-01 1.482454985380172729e-01 2.210239470005035400e-01
1278 1.742373108863830566e-01 1.504720151424407959e-01 2.105591148138046265e-01
1279 1.741100549697875977e-01 1.475867629051208496e-01 2.009151428937911987e-01
1280 1.725572496652603149e-01 1.487650126218795776e-01 2.105093896389007568e-01
1281 1.760636270046234131e-01 1.518340110778808594e-01 2.081180959939956665e-01
1282 1.745167374610900879e-01 1.528927087783813477e-01 2.108592838048934937e-01
1283 1.774089187383651733e-01 1.491333395242691040e-01 2.049556374549865723e-01
1284 1.764514744281768799e-01 1.415114104747772217e-01 2.269871234893798828e-01
1285 1.745849251747131348e-01 1.545735448598861694e-01 2.066750675439834595e-01
1286 1.733162701129913330e-01 1.490765213966369629e-01 2.050741761922836304e-01
1287 1.744416356086730957e-01 1.512282043695449829e-01 2.038051038980484009e-01
1288 1.723064929246902466e-01 1.397651880979537964e-01 2.060193121433258057e-01
1289 1.734016537666320801e-01 1.404762268066406250e-01 2.004184126853942871e-01
1290 1.733967959880828857e-01 1.424064785242080688e-01 1.969128549098968506e-01
1291 1.718932092189788818e-01 1.408080011606216431e-01 2.039849758148193359e-01
1292 1.717888414859771729e-01 1.480454355478286743e-01 2.143539041280746460e-01
1293 1.725975573062896729e-01 1.460822373628616333e-01 1.976843029260635376e-01
1294 1.711247414350509644e-01 1.413955092430114746e-01 1.910979598760604858e-01
1295 1.688798218965530396e-01 1.426463276147842407e-01 1.833247393369674683e-01
1296 1.697829514741897583e-01 1.403230130672454834e-01 1.921662241220474243e-01
1297 1.710130870342254639e-01 1.453097015619277954e-01 1.999505460262298584e-01
1298 1.701424419879913330e-01 1.485206484794616699e-01 2.145462334156036377e-01
1299 1.729252785444259644e-01 1.521043479442596436e-01 2.139535844326019287e-01
1300 1.682179868221282959e-01 1.492422521114349365e-01 2.035983800888061523e-01
1301 1.704834103584289551e-01 1.565263420343399048e-01 2.049928009510040283e-01
1302 1.707014590501785278e-01 1.529346555471420288e-01 2.123255580663681030e-01
1303 1.683678925037384033e-01 1.473313719034194946e-01 1.968855708837509155e-01
1304 1.724893152713775635e-01 1.527546644210815430e-01 1.941703706979751587e-01
1305 1.734725236892700195e-01 1.551224738359451294e-01 1.954260915517807007e-01
1306 1.708581745624542236e-01 1.500499993562698364e-01 1.864958107471466064e-01
1307 1.758344918489456177e-01 1.534329652786254883e-01 1.969775408506393433e-01
1308 1.743586957454681396e-01 1.538760066032409668e-01 2.067874819040298462e-01
1309 1.713539510965347290e-01 1.520384699106216431e-01 1.991956382989883423e-01
1310 1.690293401479721069e-01 1.470164358615875244e-01 1.828608661890029907e-01
1311 1.738082915544509888e-01 1.601282954216003418e-01 1.951516568660736084e-01
1312 1.711855977773666382e-01 1.530376672744750977e-01 2.027113437652587891e-01
1313 1.667744070291519165e-01 1.444012671709060669e-01 1.869432479143142700e-01
1314 1.696878820657730103e-01 1.491093784570693970e-01 1.878502219915390015e-01
1315 1.677313297986984253e-01 1.473585665225982666e-01 1.901330202817916870e-01
1316 1.694514602422714233e-01 1.506623029708862305e-01 1.958820223808288574e-01
1317 1.661492735147476196e-01 1.395151168107986450e-01 1.849240958690643311e-01
1318 1.685521602630615234e-01 1.429465413093566895e-01 1.870091259479522705e-01
1319 1.686353683471679688e-01 1.431470513343811035e-01 1.883021593093872070e-01
1320 1.698767542839050293e-01 1.474942117929458618e-01 1.931843608617782593e-01
1321 1.677136272192001343e-01 1.458262056112289429e-01 1.843157708644866943e-01
1322 1.678815782070159912e-01 1.458474993705749512e-01 1.861557662487030029e-01
1323 1.687244474887847900e-01 1.453407406806945801e-01 1.875086426734924316e-01
1324 1.704107671976089478e-01 1.448778808116912842e-01 1.829905062913894653e-01
1325 1.670815646648406982e-01 1.453835070133209229e-01 1.825140416622161865e-01
1326 1.663189530372619629e-01 1.517134755849838257e-01 1.896647661924362183e-01
1327 1.684874594211578369e-01 1.458270400762557983e-01 1.829133033752441406e-01
1328 1.670654565095901489e-01 1.457386910915374756e-01 1.862870305776596069e-01
1329 1.675051152706146240e-01 1.451821327209472656e-01 1.896818876266479492e-01
1330 1.657820492982864380e-01 1.451585292816162109e-01 1.860861629247665405e-01
1331 1.666895151138305664e-01 1.428602635860443115e-01 1.820720881223678589e-01
1332 1.659329384565353394e-01 1.441158503293991089e-01 1.850293129682540894e-01
1333 1.693423092365264893e-01 1.443732380867004395e-01 1.885335296392440796e-01
1334 1.674585193395614624e-01 1.465066820383071899e-01 1.842556893825531006e-01
1335 1.674995720386505127e-01 1.435107141733169556e-01 1.959559023380279541e-01
1336 1.683962792158126831e-01 1.479472666978836060e-01 2.076280564069747925e-01
1337 1.695795953273773193e-01 1.449686735868453979e-01 2.037405818700790405e-01
1338 1.716828197240829468e-01 1.482956558465957642e-01 2.191929370164871216e-01
1339 1.689910739660263062e-01 1.425464153289794922e-01 2.118313014507293701e-01
1340 1.670628488063812256e-01 1.465697735548019409e-01 1.970915198326110840e-01
1341 1.641976535320281982e-01 1.424155682325363159e-01 1.893766373395919800e-01
1342 1.645196527242660522e-01 1.418571621179580688e-01 1.906308084726333618e-01
1343 1.671064645051956177e-01 1.422009915113449097e-01 1.944865435361862183e-01
1344 1.679901629686355591e-01 1.488067507743835449e-01 1.873925626277923584e-01
1345 1.646574437618255615e-01 1.450518071651458740e-01 1.847769618034362793e-01
1346 1.673291474580764771e-01 1.435918658971786499e-01 1.839394122362136841e-01
1347 1.678480803966522217e-01 1.412108689546585083e-01 1.850508004426956177e-01
1348 1.678301990032196045e-01 1.467613875865936279e-01 1.891561895608901978e-01
1349 1.624514460563659668e-01 1.429154574871063232e-01 1.931629627943038940e-01
1350 1.644667237997055054e-01 1.453573703765869141e-01 1.913805752992630005e-01
1351 1.644879281520843506e-01 1.439460217952728271e-01 1.792113631963729858e-01
1352 1.631129384040832520e-01 1.433470994234085083e-01 1.842241585254669189e-01
1353 1.626082211732864380e-01 1.425950378179550171e-01 1.811424791812896729e-01
1354 1.648632884025573730e-01 1.450046002864837646e-01 1.884521842002868652e-01
1355 1.644025743007659912e-01 1.472639441490173340e-01 1.879850327968597412e-01
1356 1.662920415401458740e-01 1.493378877639770508e-01 1.854929924011230469e-01
1357 1.662798225879669189e-01 1.483654230833053589e-01 1.869927793741226196e-01
1358 1.628384292125701904e-01 1.476272642612457275e-01 1.820375323295593262e-01
1359 1.633701026439666748e-01 1.509480029344558716e-01 1.857762634754180908e-01
1360 1.615469157695770264e-01 1.446928679943084717e-01 1.827649027109146118e-01
1361 1.667322814464569092e-01 1.461106836795806885e-01 1.870996952056884766e-01
1362 1.666751801967620850e-01 1.428810209035873413e-01 1.928300559520721436e-01
1363 1.655336022377014160e-01 1.520883440971374512e-01 1.832120865583419800e-01
1364 1.654541194438934326e-01 1.470810323953628540e-01 1.810675114393234253e-01
1365 1.659222394227981567e-01 1.514568924903869629e-01 1.824081838130950928e-01
1366 1.662848293781280518e-01 1.448171287775039673e-01 1.874023079872131348e-01
1367 1.678750216960906982e-01 1.480169147253036499e-01 1.897409856319427490e-01
1368 1.664671450853347778e-01 1.540807485580444336e-01 1.824488192796707153e-01
1369 1.662226319313049316e-01 1.441977918148040771e-01 1.803534328937530518e-01
1370 1.638320833444595337e-01 1.471550166606903076e-01 1.864037811756134033e-01
1371 1.647533923387527466e-01 1.488455533981323242e-01 1.802625358104705811e-01
1372 1.655827313661575317e-01 1.505720317363739014e-01 1.855472326278686523e-01
1373 1.651102751493453979e-01 1.464467942714691162e-01 1.830688863992691040e-01
1374 1.685967147350311279e-01 1.492119431495666504e-01 1.953874677419662476e-01
1375 1.656026095151901245e-01 1.476703733205795288e-01 1.849480122327804565e-01
1376 1.660275012254714966e-01 1.469736099243164062e-01 1.880586445331573486e-01
1377 1.630884408950805664e-01 1.468602418899536133e-01 1.854434758424758911e-01
1378 1.638384759426116943e-01 1.416121721267700195e-01 1.829681098461151123e-01
1379 1.639527380466461182e-01 1.459196060895919800e-01 1.967116892337799072e-01
1380 1.639792025089263916e-01 1.426453292369842529e-01 1.807451993227005005e-01
1381 1.644305884838104248e-01 1.480241864919662476e-01 1.822188943624496460e-01
1382 1.643961966037750244e-01 1.476255804300308228e-01 1.844689548015594482e-01
1383 1.634576022624969482e-01 1.528563201427459717e-01 1.752125173807144165e-01
1384 1.646220237016677856e-01 1.515634059906005859e-01 1.765184402465820312e-01
1385 1.646868139505386353e-01 1.480824500322341919e-01 1.844542771577835083e-01
1386 1.626801639795303345e-01 1.437848359346389771e-01 1.743431240320205688e-01
1387 1.633032262325286865e-01 1.468017995357513428e-01 1.741601675748825073e-01
1388 1.610673516988754272e-01 1.429409533739089966e-01 1.727705001831054688e-01
1389 1.612280309200286865e-01 1.430246382951736450e-01 1.749527603387832642e-01
1390 1.619701385498046875e-01 1.434147804975509644e-01 1.738692522048950195e-01
1391 1.596107333898544312e-01 1.391122341156005859e-01 1.786712706089019775e-01
1392 1.607637554407119751e-01 1.401728242635726929e-01 1.768951863050460815e-01
1393 1.631530523300170898e-01 1.388027220964431763e-01 1.783862560987472534e-01
1394 1.625823676586151123e-01 1.428664028644561768e-01 1.848655045032501221e-01
1395 1.630025953054428101e-01 1.426458209753036499e-01 1.855639219284057617e-01
1396 1.586619764566421509e-01 1.383597254753112793e-01 1.773825436830520630e-01
1397 1.643878221511840820e-01 1.405611634254455566e-01 1.870652884244918823e-01
1398 1.623504161834716797e-01 1.410763561725616455e-01 1.788658052682876587e-01
1399 1.615107506513595581e-01 1.390254795551300049e-01 1.785777360200881958e-01
1400 1.596002727746963501e-01 1.390685737133026123e-01 1.714356839656829834e-01
1401 1.613156944513320923e-01 1.410792917013168335e-01 1.801683008670806885e-01
1402 1.592033803462982178e-01 1.345743089914321899e-01 1.856259554624557495e-01
1403 1.601851582527160645e-01 1.354762464761734009e-01 1.826894879341125488e-01
1404 1.565263569355010986e-01 1.304084807634353638e-01 1.777414232492446899e-01
1405 1.588055789470672607e-01 1.390280574560165405e-01 1.717771440744400024e-01
1406 1.607561856508255005e-01 1.424536406993865967e-01 1.795656234025955200e-01
1407 1.627990007400512695e-01 1.403516232967376709e-01 1.762611418962478638e-01
1408 1.626207083463668823e-01 1.438215970993041992e-01 1.830355525016784668e-01
1409 1.620830744504928589e-01 1.408884525299072266e-01 1.876275539398193359e-01
1410 1.611304283142089844e-01 1.402093917131423950e-01 1.861570924520492554e-01
1411 1.620035618543624878e-01 1.501039117574691772e-01 1.783431619405746460e-01
1412 1.616480052471160889e-01 1.475448310375213623e-01 1.728846579790115356e-01
1413 1.656741201877593994e-01 1.458972692489624023e-01 1.947031170129776001e-01
1414 1.629718542098999023e-01 1.483024060726165771e-01 1.734524965286254883e-01
1415 1.605636030435562134e-01 1.413552314043045044e-01 1.776936352252960205e-01
1416 1.622130423784255981e-01 1.378593742847442627e-01 1.789206713438034058e-01
1417 1.617391109466552734e-01 1.372217535972595215e-01 1.761456727981567383e-01
1418 1.628559529781341553e-01 1.396406441926956177e-01 1.737844944000244141e-01
1419 1.612450182437896729e-01 1.377981007099151611e-01 1.782353371381759644e-01
1420 1.609775125980377197e-01 1.457121223211288452e-01 1.807837337255477905e-01
1421 1.570475399494171143e-01 1.385251581668853760e-01 1.726775765419006348e-01
1422 1.591403186321258545e-01 1.376159340143203735e-01 1.749610155820846558e-01
1423 1.629101336002349854e-01 1.476654112339019775e-01 1.856646537780761719e-01
1424 1.624418944120407104e-01 1.465781331062316895e-01 1.764186620712280273e-01
1425 1.596707999706268311e-01 1.422801464796066284e-01 1.762958914041519165e-01
1426 1.601987928152084351e-01 1.394675374031066895e-01 1.724118143320083618e-01
1427 1.608153581619262695e-01 1.336106359958648682e-01 1.794531345367431641e-01
1428 1.610740721225738525e-01 1.362921148538589478e-01 1.796462386846542358e-01
1429 1.591683477163314819e-01 1.361481398344039917e-01 1.747047454118728638e-01
1430 1.612250059843063354e-01 1.345270872116088867e-01 1.766390502452850342e-01
1431 1.586145907640457153e-01 1.325540840625762939e-01 1.745309680700302124e-01
1432 1.570761203765869141e-01 1.346320658922195435e-01 1.773855686187744141e-01
1433 1.581678837537765503e-01 1.330686807632446289e-01 1.715103685855865479e-01
1434 1.604004651308059692e-01 1.352775096893310547e-01 1.751290112733840942e-01
1435 1.666949987411499023e-01 1.355980187654495239e-01 2.380816042423248291e-01
1436 1.594419181346893311e-01 1.374600380659103394e-01 1.808465421199798584e-01
1437 1.577343046665191650e-01 1.344633847475051880e-01 1.779656857252120972e-01
1438 1.582812964916229248e-01 1.372025310993194580e-01 1.723269522190093994e-01
1439 1.621021032333374023e-01 1.406840384006500244e-01 1.902418732643127441e-01
1440 1.606028974056243896e-01 1.417200565338134766e-01 1.835209578275680542e-01
1441 1.558473706245422363e-01 1.373373419046401978e-01 1.684272438287734985e-01
1442 1.559293121099472046e-01 1.469938606023788452e-01 1.647046059370040894e-01
1443 1.539896279573440552e-01 1.357786506414413452e-01 1.706041395664215088e-01
1444 1.575529873371124268e-01 1.406009495258331299e-01 1.762100607156753540e-01
1445 1.582753509283065796e-01 1.440796554088592529e-01 1.824652552604675293e-01
1446 1.617119908332824707e-01 1.416956037282943726e-01 1.832989901304244995e-01
1447 1.595998257398605347e-01 1.379908621311187744e-01 1.848811209201812744e-01
1448 1.585458815097808838e-01 1.365229934453964233e-01 1.713547110557556152e-01
1449 1.581649482250213623e-01 1.399619281291961670e-01 1.764541268348693848e-01
1450 1.578012406826019287e-01 1.404536664485931396e-01 1.713820397853851318e-01
1451 1.604402959346771240e-01 1.423471122980117798e-01 1.708991378545761108e-01
1452 1.590414196252822876e-01 1.318025588989257812e-01 1.755339056253433228e-01
1453 1.578859239816665649e-01 1.353386938571929932e-01 1.755584776401519775e-01
1454 1.584640443325042725e-01 1.350089311599731445e-01 1.735381484031677246e-01
1455 1.573218107223510742e-01 1.326688975095748901e-01 1.745838075876235962e-01
1456 1.570694744586944580e-01 1.316735893487930298e-01 1.808844357728958130e-01
1457 1.563076376914978027e-01 1.328331381082534790e-01 1.721295267343521118e-01
1458 1.538065224885940552e-01 1.356132030487060547e-01 1.675611138343811035e-01
1459 1.558764874935150146e-01 1.356086134910583496e-01 1.662463545799255371e-01
1460 1.583928763866424561e-01 1.335934996604919434e-01 1.801717281341552734e-01
1461 1.566522866487503052e-01 1.323610842227935791e-01 1.774128079414367676e-01
1462 1.562352478504180908e-01 1.316254287958145142e-01 1.707583218812942505e-01
1463 1.569884121417999268e-01 1.383196413516998291e-01 1.782140880823135376e-01
1464 1.589994877576828003e-01 1.339630186557769775e-01 1.856023967266082764e-01
1465 1.542436778545379639e-01 1.342000216245651245e-01 1.675051599740982056e-01
1466 1.547779142856597900e-01 1.375980675220489502e-01 1.695557385683059692e-01
1467 1.605919152498245239e-01 1.400658190250396729e-01 1.828906387090682983e-01
1468 1.582697331905364990e-01 1.364431381225585938e-01 1.721415370702743530e-01
1469 1.553410291671752930e-01 1.367613375186920166e-01 1.744521260261535645e-01
1470 1.571235507726669312e-01 1.336414963006973267e-01 1.784070283174514771e-01
1471 1.577331870794296265e-01 1.330324262380599976e-01 1.891414523124694824e-01
1472 1.569555997848510742e-01 1.365509033203125000e-01 1.764121800661087036e-01
1473 1.543230116367340088e-01 1.302195787429809570e-01 1.712706536054611206e-01
1474 1.557973176240921021e-01 1.380778551101684570e-01 1.670147478580474854e-01
1475 1.553482413291931152e-01 1.347429454326629639e-01 1.690668612718582153e-01
1476 1.557824760675430298e-01 1.341880857944488525e-01 1.714159101247787476e-01
1477 1.571547240018844604e-01 1.327832341194152832e-01 1.712882518768310547e-01
1478 1.567750871181488037e-01 1.345968991518020630e-01 1.825996041297912598e-01
1479 1.575466394424438477e-01 1.372291445732116699e-01 1.694614887237548828e-01
1480 1.539239436388015747e-01 1.342110186815261841e-01 1.621625870466232300e-01
1481 1.552486419677734375e-01 1.335824131965637207e-01 1.690650731325149536e-01
1482 1.551692187786102295e-01 1.355211287736892700e-01 1.719684302806854248e-01
1483 1.552026718854904175e-01 1.352170109748840332e-01 1.690068095922470093e-01
1484 1.576144993305206299e-01 1.376909315586090088e-01 1.832715570926666260e-01
1485 1.590826213359832764e-01 1.412716507911682129e-01 1.886292994022369385e-01
1486 1.563808172941207886e-01 1.359295994043350220e-01 1.814894080162048340e-01
1487 1.549016088247299194e-01 1.321700960397720337e-01 1.724481582641601562e-01
1488 1.521364748477935791e-01 1.309915184974670410e-01 1.646919995546340942e-01
1489 1.530975848436355591e-01 1.331775188446044922e-01 1.679194867610931396e-01
1490 1.540811359882354736e-01 1.376065909862518311e-01 1.659003496170043945e-01
1491 1.537685394287109375e-01 1.360671967267990112e-01 1.711786687374114990e-01
1492 1.562134474515914917e-01 1.371443569660186768e-01 1.759994477033615112e-01
1493 1.563646495342254639e-01 1.392879635095596313e-01 1.734381765127182007e-01
1494 1.556150764226913452e-01 1.384555101394653320e-01 1.861168295145034790e-01
1495 1.517858207225799561e-01 1.330693662166595459e-01 1.659580916166305542e-01
1496 1.531227678060531616e-01 1.363664716482162476e-01 1.680582463741302490e-01
1497 1.562658250331878662e-01 1.390437185764312744e-01 1.715703904628753662e-01
1498 1.574722826480865479e-01 1.323375850915908813e-01 1.746958047151565552e-01
1499 1.540524661540985107e-01 1.324879974126815796e-01 1.821532994508743286e-01
1500 1.577215194702148438e-01 1.386595368385314941e-01 1.753246039152145386e-01
1501 1.478590667247772217e-01 1.241121888160705566e-01 1.708984375000000000e-01
1502 1.466981172561645508e-01 1.254817992448806763e-01 1.685092002153396606e-01
1503 1.460655629634857178e-01 1.233189254999160767e-01 1.643915027379989624e-01
1504 1.467665135860443115e-01 1.256368458271026611e-01 1.695144921541213989e-01
1505 1.462342441082000732e-01 1.213880628347396851e-01 1.681419163942337036e-01
1506 1.461313068866729736e-01 1.244696229696273804e-01 1.693166345357894897e-01
1507 1.463485509157180786e-01 1.238126605749130249e-01 1.645696014165878296e-01
1508 1.462037563323974609e-01 1.246846318244934082e-01 1.670380830764770508e-01
1509 1.451915353536605835e-01 1.239703968167304993e-01 1.651851087808609009e-01
1510 1.456096917390823364e-01 1.231298595666885376e-01 1.661659330129623413e-01
1511 1.436783224344253540e-01 1.208992451429367065e-01 1.657167375087738037e-01
1512 1.452032476663589478e-01 1.225147172808647156e-01 1.659406125545501709e-01
1513 1.456191986799240112e-01 1.223816573619842529e-01 1.663589775562286377e-01
1514 1.453502774238586426e-01 1.239368990063667297e-01 1.660854071378707886e-01
1515 1.456496119499206543e-01 1.231777518987655640e-01 1.648318767547607422e-01
1516 1.441635340452194214e-01 1.197153627872467041e-01 1.636321246623992920e-01
1517 1.446351706981658936e-01 1.202874630689620972e-01 1.661219894886016846e-01
1518 1.461048424243927002e-01 1.220370754599571228e-01 1.694164276123046875e-01
1519 1.444817781448364258e-01 1.235742047429084778e-01 1.661410480737686157e-01
1520 1.460160911083221436e-01 1.229193732142448425e-01 1.649456918239593506e-01
1521 1.448028832674026489e-01 1.247702240943908691e-01 1.670388728380203247e-01
1522 1.438164561986923218e-01 1.193084418773651123e-01 1.646585464477539062e-01
1523 1.448175460100173950e-01 1.196018755435943604e-01 1.652741432189941406e-01
1524 1.439315378665924072e-01 1.243740022182464600e-01 1.619297116994857788e-01
1525 1.448344737291336060e-01 1.251557022333145142e-01 1.650710105895996094e-01
1526 1.457749903202056885e-01 1.239452958106994629e-01 1.649032086133956909e-01
1527 1.440090835094451904e-01 1.222572103142738342e-01 1.643351316452026367e-01
1528 1.440197378396987915e-01 1.241692230105400085e-01 1.670808792114257812e-01
1529 1.448954641819000244e-01 1.238374859094619751e-01 1.648978441953659058e-01
1530 1.442471444606781006e-01 1.245513036847114563e-01 1.642376631498336792e-01
1531 1.441364437341690063e-01 1.214724481105804443e-01 1.655990332365036011e-01
1532 1.434854716062545776e-01 1.202360987663269043e-01 1.629033982753753662e-01
1533 1.444064974784851074e-01 1.249549612402915955e-01 1.614887714385986328e-01
1534 1.447366178035736084e-01 1.227734833955764771e-01 1.642083525657653809e-01
1535 1.438277810811996460e-01 1.232783123850822449e-01 1.652865558862686157e-01
1536 1.444901376962661743e-01 1.240908205509185791e-01 1.638975292444229126e-01
1537 1.444794833660125732e-01 1.223374605178833008e-01 1.661042422056198120e-01
1538 1.448796540498733521e-01 1.216305941343307495e-01 1.664808690547943115e-01
1539 1.442845761775970459e-01 1.202108934521675110e-01 1.649973988533020020e-01
1540 1.447768807411193848e-01 1.255716681480407715e-01 1.629582941532135010e-01
1541 1.438086926937103271e-01 1.209971010684967041e-01 1.616055518388748169e-01
1542 1.445096880197525024e-01 1.226185262203216553e-01 1.626381427049636841e-01
1543 1.445916742086410522e-01 1.216347441077232361e-01 1.672007739543914795e-01
1544 1.441353708505630493e-01 1.236778572201728821e-01 1.640479415655136108e-01
1545 1.446185261011123657e-01 1.238050907850265503e-01 1.653361916542053223e-01
1546 1.433589458465576172e-01 1.219476312398910522e-01 1.653047353029251099e-01
1547 1.425863057374954224e-01 1.208643913269042969e-01 1.641008704900741577e-01
1548 1.438408195972442627e-01 1.238341554999351501e-01 1.637292504310607910e-01
1549 1.431384086608886719e-01 1.194556206464767456e-01 1.621566712856292725e-01
1550 1.433753222227096558e-01 1.220491752028465271e-01 1.609614491462707520e-01
1551 1.434900760650634766e-01 1.235735714435577393e-01 1.636448502540588379e-01
1552 1.439630091190338135e-01 1.215159147977828979e-01 1.640487164258956909e-01
1553 1.433056294918060303e-01 1.207292824983596802e-01 1.646500825881958008e-01
1554 1.437005102634429932e-01 1.231006309390068054e-01 1.618911772966384888e-01
1555 1.429229676723480225e-01 1.227646470069885254e-01 1.617388278245925903e-01
1556 1.422702819108963013e-01 1.246314048767089844e-01 1.621359139680862427e-01
1557 1.427017152309417725e-01 1.216883361339569092e-01 1.605691760778427124e-01
1558 1.430220007896423340e-01 1.218883395195007324e-01 1.613981574773788452e-01
1559 1.433517783880233765e-01 1.209739446640014648e-01 1.628099381923675537e-01
1560 1.436134874820709229e-01 1.225045472383499146e-01 1.624785512685775757e-01
1561 1.442603021860122681e-01 1.232486739754676819e-01 1.644789278507232666e-01
1562 1.444058120250701904e-01 1.223140507936477661e-01 1.621208041906356812e-01
1563 1.437051892280578613e-01 1.226045191287994385e-01 1.623660922050476074e-01
1564 1.435707658529281616e-01 1.230243369936943054e-01 1.624058336019515991e-01
1565 1.437260806560516357e-01 1.198076829314231873e-01 1.651010811328887939e-01
1566 1.425960659980773926e-01 1.206005960702896118e-01 1.633830964565277100e-01
1567 1.429403275251388550e-01 1.223893985152244568e-01 1.634840667247772217e-01
1568 1.432938128709793091e-01 1.185668930411338806e-01 1.622329056262969971e-01
1569 1.430733650922775269e-01 1.213791221380233765e-01 1.640064269304275513e-01
1570 1.428717076778411865e-01 1.233788058161735535e-01 1.655184775590896606e-01
1571 1.435064673423767090e-01 1.219906285405158997e-01 1.638815402984619141e-01
1572 1.435819119215011597e-01 1.231027171015739441e-01 1.643201559782028198e-01
1573 1.426028609275817871e-01 1.206715181469917297e-01 1.609596461057662964e-01
1574 1.435528844594955444e-01 1.222163960337638855e-01 1.636777222156524658e-01
1575 1.428837627172470093e-01 1.207410171627998352e-01 1.649502515792846680e-01
1576 1.429813355207443237e-01 1.204916462302207947e-01 1.629732102155685425e-01
1577 1.427953541278839111e-01 1.229515001177787781e-01 1.616082191467285156e-01
1578 1.429914534091949463e-01 1.216510832309722900e-01 1.646441966295242310e-01
1579 1.436454355716705322e-01 1.235150024294853210e-01 1.588986814022064209e-01
1580 1.434482336044311523e-01 1.232577785849571228e-01 1.614729464054107666e-01
1581 1.432616412639617920e-01 1.226275116205215454e-01 1.647121906280517578e-01
1582 1.435298323631286621e-01 1.218571960926055908e-01 1.652235835790634155e-01
1583 1.436343491077423096e-01 1.209851503372192383e-01 1.638147085905075073e-01
1584 1.422962695360183716e-01 1.224764734506607056e-01 1.621026992797851562e-01
1585 1.434405148029327393e-01 1.225654184818267822e-01 1.672786027193069458e-01
1586 1.429102718830108643e-01 1.208228990435600281e-01 1.625084429979324341e-01
1587 1.441493481397628784e-01 1.237024217844009399e-01 1.646046042442321777e-01
1588 1.440160274505615234e-01 1.239704340696334839e-01 1.621371358633041382e-01
1589 1.436571627855300903e-01 1.220451369881629944e-01 1.623463332653045654e-01
1590 1.421125978231430054e-01 1.214781999588012695e-01 1.605772525072097778e-01
1591 1.424036324024200439e-01 1.204483881592750549e-01 1.646993607282638550e-01
1592 1.434529125690460205e-01 1.206913515925407410e-01 1.593212634325027466e-01
1593 1.432162523269653320e-01 1.225070208311080933e-01 1.618328541517257690e-01
1594 1.433445066213607788e-01 1.227161884307861328e-01 1.591708958148956299e-01
1595 1.426827907562255859e-01 1.220119148492813110e-01 1.623921692371368408e-01
1596 1.433815062046051025e-01 1.226928308606147766e-01 1.624903678894042969e-01
1597 1.438046395778656006e-01 1.209398955106735229e-01 1.601706445217132568e-01
1598 1.422909945249557495e-01 1.226464956998825073e-01 1.624361574649810791e-01
1599 1.431941688060760498e-01 1.222197562456130981e-01 1.608890593051910400e-01
1600 1.422851085662841797e-01 1.220619231462478638e-01 1.622093319892883301e-01
1601 1.424575150012969971e-01 1.199055314064025879e-01 1.641147136688232422e-01
1602 1.423864662647247314e-01 1.211248561739921570e-01 1.610242873430252075e-01
1603 1.430484056472778320e-01 1.213249638676643372e-01 1.638597995042800903e-01
1604 1.417350471019744873e-01 1.187424138188362122e-01 1.617333889007568359e-01
1605 1.433528661727905273e-01 1.220529153943061829e-01 1.637472212314605713e-01
1606 1.431459784507751465e-01 1.206365376710891724e-01 1.644998639822006226e-01
1607 1.425337642431259155e-01 1.217502579092979431e-01 1.597851812839508057e-01
1608 1.427522301673889160e-01 1.211316436529159546e-01 1.630625724792480469e-01
1609 1.429053097963333130e-01 1.192406639456748962e-01 1.623889207839965820e-01
1610 1.418742686510086060e-01 1.192420125007629395e-01 1.606032997369766235e-01
1611 1.427387893199920654e-01 1.202650070190429688e-01 1.595238745212554932e-01
1612 1.436243504285812378e-01 1.214728727936744690e-01 1.637391597032546997e-01
1613 1.423286348581314087e-01 1.236527934670448303e-01 1.633238196372985840e-01
1614 1.428805142641067505e-01 1.201034858822822571e-01 1.629546731710433960e-01
1615 1.429973989725112915e-01 1.222053095698356628e-01 1.618430167436599731e-01
1616 1.424469500780105591e-01 1.180854067206382751e-01 1.619323790073394775e-01
1617 1.426423341035842896e-01 1.214440688490867615e-01 1.600832939147949219e-01
1618 1.428261250257492065e-01 1.222806051373481750e-01 1.638214588165283203e-01
1619 1.421167403459548950e-01 1.193161681294441223e-01 1.655748337507247925e-01
1620 1.425192356109619141e-01 1.208497807383537292e-01 1.641825437545776367e-01
1621 1.430276483297348022e-01 1.237381547689437866e-01 1.637725085020065308e-01
1622 1.434021592140197754e-01 1.218636557459831238e-01 1.617372632026672363e-01
1623 1.437014043331146240e-01 1.201606914401054382e-01 1.634033620357513428e-01
1624 1.429834663867950439e-01 1.202367469668388367e-01 1.639894694089889526e-01
1625 1.429723203182220459e-01 1.200099512934684753e-01 1.635999828577041626e-01
1626 1.422001421451568604e-01 1.188861280679702759e-01 1.633995622396469116e-01
1627 1.434591561555862427e-01 1.232431232929229736e-01 1.637317687273025513e-01
1628 1.433195620775222778e-01 1.225116774439811707e-01 1.625765115022659302e-01
1629 1.434809267520904541e-01 1.244496405124664307e-01 1.620869934558868408e-01
1630 1.420274376869201660e-01 1.200008317828178406e-01 1.604934036731719971e-01
1631 1.424671262502670288e-01 1.216813921928405762e-01 1.603081822395324707e-01
1632 1.430803090333938599e-01 1.225082576274871826e-01 1.648811399936676025e-01
1633 1.433732807636260986e-01 1.224918439984321594e-01 1.605826765298843384e-01
1634 1.419400870800018311e-01 1.187373474240303040e-01 1.612340658903121948e-01
1635 1.429067552089691162e-01 1.198716834187507629e-01 1.626118719577789307e-01
1636 1.432854831218719482e-01 1.236592307686805725e-01 1.617287695407867432e-01
1637 1.444369256496429443e-01 1.223456561565399170e-01 1.649495959281921387e-01
1638 1.430227607488632202e-01 1.206811740994453430e-01 1.627725213766098022e-01
1639 1.434710174798965454e-01 1.231663003563880920e-01 1.642293184995651245e-01
1640 1.436281502246856689e-01 1.220230832695960999e-01 1.645364463329315186e-01
1641 1.423830091953277588e-01 1.216389611363410950e-01 1.629509031772613525e-01
1642 1.430753171443939209e-01 1.220073699951171875e-01 1.634865403175354004e-01
1643 1.415056288242340088e-01 1.180046200752258301e-01 1.595923602581024170e-01
1644 1.432379037141799927e-01 1.236863061785697937e-01 1.647706925868988037e-01
1645 1.438829898834228516e-01 1.227417588233947754e-01 1.650317758321762085e-01
1646 1.428944170475006104e-01 1.219106987118721008e-01 1.633005440235137939e-01
1647 1.441472619771957397e-01 1.219791024923324585e-01 1.652458459138870239e-01
1648 1.430972367525100708e-01 1.221334487199783325e-01 1.674631088972091675e-01
1649 1.436302363872528076e-01 1.196925491094589233e-01 1.629416942596435547e-01
1650 1.430252492427825928e-01 1.243164837360382080e-01 1.642313301563262939e-01
1651 1.421925872564315796e-01 1.228415518999099731e-01 1.645616143941879272e-01
1652 1.428132802248001099e-01 1.202961057424545288e-01 1.643856912851333618e-01
1653 1.427311599254608154e-01 1.237845271825790405e-01 1.613011211156845093e-01
1654 1.428637951612472534e-01 1.235760003328323364e-01 1.618811935186386108e-01
1655 1.427051424980163574e-01 1.228559687733650208e-01 1.610245853662490845e-01
1656 1.429289281368255615e-01 1.202480867505073547e-01 1.641805171966552734e-01
1657 1.420390307903289795e-01 1.189311295747756958e-01 1.602881997823715210e-01
1658 1.433869004249572754e-01 1.227546259760856628e-01 1.619793325662612915e-01
1659 1.416925489902496338e-01 1.199190765619277954e-01 1.630055457353591919e-01
1660 1.426602154970169067e-01 1.203385144472122192e-01 1.621039807796478271e-01
1661 1.419553458690643311e-01 1.208655983209609985e-01 1.638298183679580688e-01
1662 1.427039206027984619e-01 1.204427853226661682e-01 1.593670696020126343e-01
1663 1.431166380643844604e-01 1.213720664381980896e-01 1.658887118101119995e-01
1664 1.420372426509857178e-01 1.239240020513534546e-01 1.613725423812866211e-01
1665 1.431030333042144775e-01 1.206281036138534546e-01 1.616008132696151733e-01
1666 1.427914202213287354e-01 1.206455230712890625e-01 1.639891415834426880e-01
1667 1.431207060813903809e-01 1.239823922514915466e-01 1.596462875604629517e-01
1668 1.436313688755035400e-01 1.233077868819236755e-01 1.606673896312713623e-01
1669 1.427036672830581665e-01 1.211840137839317322e-01 1.579472869634628296e-01
1670 1.423603743314743042e-01 1.207671537995338440e-01 1.628366559743881226e-01
1671 1.427156031131744385e-01 1.210064142942428589e-01 1.605538278818130493e-01
1672 1.432221233844757080e-01 1.203975453972816467e-01 1.640375852584838867e-01
1673 1.433404237031936646e-01 1.213052198290824890e-01 1.647757589817047119e-01
1674 1.425729095935821533e-01 1.208311021327972412e-01 1.606816500425338745e-01
1675 1.431990712881088257e-01 1.207782030105590820e-01 1.626681089401245117e-01
1676 1.424503773450851440e-01 1.219608113169670105e-01 1.613739281892776489e-01
1677 1.426455676555633545e-01 1.207089424133300781e-01 1.642218977212905884e-01
1678 1.420761644840240479e-01 1.179387271404266357e-01 1.577524989843368530e-01
1679 1.426313370466232300e-01 1.194002106785774231e-01 1.620382964611053467e-01
1680 1.429540961980819702e-01 1.200037300586700439e-01 1.623136699199676514e-01
1681 1.429935395717620850e-01 1.226019710302352905e-01 1.652144491672515869e-01
1682 1.433367431163787842e-01 1.246886923909187317e-01 1.643410325050354004e-01
1683 1.429953277111053467e-01 1.194202303886413574e-01 1.614921838045120239e-01
1684 1.422206759452819824e-01 1.225799694657325745e-01 1.628828644752502441e-01
1685 1.419791281223297119e-01 1.192662641406059265e-01 1.613034307956695557e-01
1686 1.418629586696624756e-01 1.213635355234146118e-01 1.599222421646118164e-01
1687 1.419083625078201294e-01 1.195973008871078491e-01 1.618896722793579102e-01
1688 1.422204822301864624e-01 1.200090050697326660e-01 1.628094762563705444e-01
1689 1.430310755968093872e-01 1.187144145369529724e-01 1.651420146226882935e-01
1690 1.437633186578750610e-01 1.219449862837791443e-01 1.675721853971481323e-01
1691 1.431341320276260376e-01 1.180926784873008728e-01 1.621348708868026733e-01
1692 1.416748762130737305e-01 1.192446947097778320e-01 1.596961319446563721e-01
1693 1.436554342508316040e-01 1.226166635751724243e-01 1.595591753721237183e-01
1694 1.423836052417755127e-01 1.222067102789878845e-01 1.602521687746047974e-01
1695 1.426240354776382446e-01 1.213494390249252319e-01 1.620853990316390991e-01
1696 1.437432318925857544e-01 1.203877553343772888e-01 1.634389907121658325e-01
1697 1.426851153373718262e-01 1.217397004365921021e-01 1.628567427396774292e-01
1698 1.427070051431655884e-01 1.209956482052803040e-01 1.642211675643920898e-01
1699 1.421247422695159912e-01 1.197650954127311707e-01 1.627892255783081055e-01
1700 1.431012600660324097e-01 1.211045086383819580e-01 1.625027507543563843e-01
1701 1.436100304126739502e-01 1.238851696252822876e-01 1.619543135166168213e-01
1702 1.423182487487792969e-01 1.221115142107009888e-01 1.601074934005737305e-01
1703 1.423195153474807739e-01 1.204133704304695129e-01 1.605697572231292725e-01
1704 1.421861499547958374e-01 1.219614297151565552e-01 1.599830836057662964e-01
1705 1.425568163394927979e-01 1.214679703116416931e-01 1.641491949558258057e-01
1706 1.431460082530975342e-01 1.209109723567962646e-01 1.613108664751052856e-01
1707 1.422319263219833374e-01 1.206101104617118835e-01 1.633839756250381470e-01
1708 1.424208581447601318e-01 1.223863139748573303e-01 1.595675945281982422e-01
1709 1.432108283042907715e-01 1.219449490308761597e-01 1.651225090026855469e-01
1710 1.424355804920196533e-01 1.189043223857879639e-01 1.630754321813583374e-01
1711 1.430245041847229004e-01 1.222270727157592773e-01 1.623717993497848511e-01
1712 1.415259540081024170e-01 1.193149015307426453e-01 1.599462777376174927e-01
1713 1.420401781797409058e-01 1.204917207360267639e-01 1.614325493574142456e-01
1714 1.422462463378906250e-01 1.192334368824958801e-01 1.615611165761947632e-01
1715 1.422348320484161377e-01 1.226473301649093628e-01 1.628040373325347900e-01
1716 1.425935328006744385e-01 1.230343356728553772e-01 1.626067459583282471e-01
1717 1.431281268596649170e-01 1.230451762676239014e-01 1.638460457324981689e-01
1718 1.419240236282348633e-01 1.203146427869796753e-01 1.617594361305236816e-01
1719 1.436153948307037354e-01 1.197452917695045471e-01 1.632019430398941040e-01
1720 1.431549042463302612e-01 1.218313127756118774e-01 1.653865277767181396e-01
1721 1.433875262737274170e-01 1.236535608768463135e-01 1.642385721206665039e-01
1722 1.416719555854797363e-01 1.191418021917343140e-01 1.583180725574493408e-01
1723 1.428505480289459229e-01 1.197763979434967041e-01 1.609795689582824707e-01
1724 1.423812955617904663e-01 1.232029348611831665e-01 1.620591431856155396e-01
1725 1.426219046115875244e-01 1.215827167034149170e-01 1.600476503372192383e-01
1726 1.426201909780502319e-01 1.205804795026779175e-01 1.623941510915756226e-01
1727 1.437039077281951904e-01 1.229733526706695557e-01 1.626822352409362793e-01
1728 1.424227952957153320e-01 1.222882643342018127e-01 1.594346463680267334e-01
1729 1.420822888612747192e-01 1.204884648323059082e-01 1.591597050428390503e-01
1730 1.436311006546020508e-01 1.218282058835029602e-01 1.645398736000061035e-01
1731 1.427932679653167725e-01 1.210416778922080994e-01 1.628407090902328491e-01
1732 1.423207521438598633e-01 1.221139580011367798e-01 1.647069901227951050e-01
1733 1.416477859020233154e-01 1.217945292592048645e-01 1.634689867496490479e-01
1734 1.416535675525665283e-01 1.214720308780670166e-01 1.611072123050689697e-01
1735 1.416485607624053955e-01 1.210771575570106506e-01 1.609613299369812012e-01
1736 1.430630385875701904e-01 1.213858947157859802e-01 1.628871262073516846e-01
1737 1.435972154140472412e-01 1.224511936306953430e-01 1.621236354112625122e-01
1738 1.422459632158279419e-01 1.223462522029876709e-01 1.636170446872711182e-01
1739 1.421512663364410400e-01 1.205711588263511658e-01 1.628705859184265137e-01
1740 1.421777755022048950e-01 1.209298893809318542e-01 1.629830449819564819e-01
1741 1.416452825069427490e-01 1.216514632105827332e-01 1.602611839771270752e-01
1742 1.429483592510223389e-01 1.205259859561920166e-01 1.615443527698516846e-01
1743 1.430815756320953369e-01 1.192829832434654236e-01 1.618259400129318237e-01
1744 1.425319015979766846e-01 1.205077469348907471e-01 1.620865017175674438e-01
1745 1.423795819282531738e-01 1.201578751206398010e-01 1.623359322547912598e-01
1746 1.419908106327056885e-01 1.224436908960342407e-01 1.624310463666915894e-01
1747 1.429776847362518311e-01 1.221307814121246338e-01 1.651021838188171387e-01
1748 1.415807306766510010e-01 1.211803704500198364e-01 1.623570919036865234e-01
1749 1.425124704837799072e-01 1.207013726234436035e-01 1.615985035896301270e-01
1750 1.432854980230331421e-01 1.198536977171897888e-01 1.624839454889297485e-01
1751 1.426979005336761475e-01 1.224375367164611816e-01 1.647945791482925415e-01
1752 1.432199329137802124e-01 1.223555207252502441e-01 1.600009202957153320e-01
1753 1.423453390598297119e-01 1.196574196219444275e-01 1.602977365255355835e-01
1754 1.426040977239608765e-01 1.209253966808319092e-01 1.630239486694335938e-01
1755 1.410096734762191772e-01 1.202760785818099976e-01 1.616439670324325562e-01
1756 1.426713317632675171e-01 1.210918277502059937e-01 1.607577800750732422e-01
1757 1.412075608968734741e-01 1.204268336296081543e-01 1.605075746774673462e-01
1758 1.423557996749877930e-01 1.193726435303688049e-01 1.607790440320968628e-01
1759 1.428529173135757446e-01 1.211874932050704956e-01 1.624524593353271484e-01
1760 1.422202885150909424e-01 1.179023236036300659e-01 1.646942198276519775e-01
1761 1.420333683490753174e-01 1.201668009161949158e-01 1.633230745792388916e-01
1762 1.429820358753204346e-01 1.241934970021247864e-01 1.616154909133911133e-01
1763 1.426674276590347290e-01 1.220044493675231934e-01 1.621594578027725220e-01
1764 1.408528238534927368e-01 1.180814355611801147e-01 1.631906926631927490e-01
1765 1.423118412494659424e-01 1.220951527357101440e-01 1.614731997251510620e-01
1766 1.423326730728149414e-01 1.224526464939117432e-01 1.582691967487335205e-01
1767 1.430358141660690308e-01 1.190922185778617859e-01 1.639737337827682495e-01
1768 1.414988785982131958e-01 1.211706921458244324e-01 1.627849042415618896e-01
1769 1.424159109592437744e-01 1.220981404185295105e-01 1.639298498630523682e-01
1770 1.417937278747558594e-01 1.193331405520439148e-01 1.607366055250167847e-01
1771 1.421132534742355347e-01 1.217897757887840271e-01 1.598995476961135864e-01
1772 1.417399644851684570e-01 1.194272190332412720e-01 1.628813296556472778e-01
1773 1.420167237520217896e-01 1.208420991897583008e-01 1.628931909799575806e-01
1774 1.420789211988449097e-01 1.192445531487464905e-01 1.600037217140197754e-01
1775 1.419788151979446411e-01 1.213722825050354004e-01 1.615756899118423462e-01
1776 1.427614539861679077e-01 1.216356754302978516e-01 1.636261940002441406e-01
1777 1.428010910749435425e-01 1.213709637522697449e-01 1.622574329376220703e-01
1778 1.419542133808135986e-01 1.200442761182785034e-01 1.597665250301361084e-01
1779 1.419190913438796997e-01 1.216743439435958862e-01 1.626505553722381592e-01
1780 1.424513161182403564e-01 1.224927529692649841e-01 1.620702892541885376e-01
1781 1.414150893688201904e-01 1.185143291950225830e-01 1.635729372501373291e-01
1782 1.420690119266510010e-01 1.206216216087341309e-01 1.616639494895935059e-01
1783 1.425264775753021240e-01 1.202740520238876343e-01 1.620941311120986938e-01
1784 1.426826119422912598e-01 1.237793564796447754e-01 1.580942124128341675e-01
1785 1.419314295053482056e-01 1.251429766416549683e-01 1.596483886241912842e-01
1786 1.426452547311782837e-01 1.199793145060539246e-01 1.631267815828323364e-01
1787 1.417071223258972168e-01 1.211104914546012878e-01 1.588156521320343018e-01
1788 1.422095447778701782e-01 1.197973042726516724e-01 1.624083966016769409e-01
1789 1.416140347719192505e-01 1.198641210794448853e-01 1.649456322193145752e-01
1790 1.422473043203353882e-01 1.212719529867172241e-01 1.632712781429290771e-01
1791 1.418314278125762939e-01 1.192676126956939697e-01 1.616979539394378662e-01
1792 1.424379497766494751e-01 1.194006949663162231e-01 1.625554412603378296e-01
1793 1.419243067502975464e-01 1.207251921296119690e-01 1.612770259380340576e-01
1794 1.417826414108276367e-01 1.208795085549354553e-01 1.615264117717742920e-01
1795 1.425555199384689331e-01 1.189994513988494873e-01 1.595469415187835693e-01
1796 1.418394148349761963e-01 1.209337413311004639e-01 1.591067463159561157e-01
1797 1.412353515625000000e-01 1.194852888584136963e-01 1.624555289745330811e-01
1798 1.419622898101806641e-01 1.202095523476600647e-01 1.610964387655258179e-01
1799 1.430207341909408569e-01 1.203877776861190796e-01 1.597756296396255493e-01
1800 1.412553936243057251e-01 1.195240616798400879e-01 1.601702272891998291e-01


==> TikZ/data/training_convergence/MNIST/SINFONY_MNIST4_adam.dat <==
1 1.972138782540957092e+00 1.881715506315231323e+00 2.018736403187115780e+00
2 7.012487292786440118e-01 6.654246956110000388e-01 7.325519248843193054e-01
3 5.151802396277587182e-01 4.956644135216871638e-01 5.295581206679343955e-01
4 4.350842017183700894e-01 4.191243949035803329e-01 4.487642876803875081e-01
5 3.858624348044394914e-01 3.660427721838156456e-01 3.984931039313475143e-01
6 3.491032642126083441e-01 3.352847302953402275e-01 3.592379604776700375e-01
7 3.204156846304734851e-01 3.026278585195541493e-01 3.370087655882040845e-01
8 3.005313510696092649e-01 2.882167744139830234e-01 3.094126597046852334e-01
9 2.816309974839290020e-01 2.691520852347215054e-01 2.931600791712601906e-01
10 2.651147674148281452e-01 2.540039590249458801e-01 2.747660482923189873e-01
11 2.528851880133152208e-01 2.425456794599692156e-01 2.610432408750057443e-01
12 2.416490981976191499e-01 2.279039960354566630e-01 2.501685526221990585e-01
13 2.314344209432602217e-01 2.231907147914171108e-01 2.429376983394225531e-01
14 2.213511108482877354e-01 2.144749406725168228e-01 2.313982690374056517e-01
15 2.144978027169903156e-01 2.059217412024736404e-01 2.245548830678065488e-01
16 2.062025528028606780e-01 1.984413766612609098e-01 2.160417648653189249e-01
17 2.002141301458080780e-01 1.939989662418762917e-01 2.058568994204203195e-01
18 1.932468918710947281e-01 1.869862069686253903e-01 2.016375401367743736e-01
19 1.889742822075883844e-01 1.846300793190797096e-01 1.964008408288160923e-01
20 1.831462213645378978e-01 1.754897151142358891e-01 1.889862854033708683e-01
21 1.810716274256507774e-01 1.732322229693333271e-01 1.871513325721025356e-01
22 1.736795398592949069e-01 1.683704808354377636e-01 1.789496178428331974e-01
23 1.716881615420182416e-01 1.657720292607943180e-01 1.804081529378890880e-01
24 1.661858126769463484e-01 1.624055117368698176e-01 1.695579419533411736e-01
25 1.644298579295476181e-01 1.576849839339653780e-01 1.720672501871983173e-01
26 1.597956890737017022e-01 1.534657622377077757e-01 1.640619803220033646e-01
27 1.573767371475696675e-01 1.514358187715212634e-01 1.640794207652409853e-01
28 1.549151031921306987e-01 1.492977069069941765e-01 1.620401500413815310e-01
29 1.514280378570159180e-01 1.439496354510386711e-01 1.582156674315532141e-01
30 1.511084291214744302e-01 1.435272014389435413e-01 1.563578141232331575e-01
31 1.482801389073332143e-01 1.429452429215113396e-01 1.555077659587065508e-01
32 1.447323640932639266e-01 1.408078759908676092e-01 1.495801821351051275e-01
33 1.428178855342169817e-01 1.362980855628848076e-01 1.531881162275870734e-01
34 1.421857516467571192e-01 1.349343097458283181e-01 1.487535328914721677e-01
35 1.392593662689129430e-01 1.342442365984121977e-01 1.460974370439847292e-01
36 1.364704276372989133e-01 1.320948402086893625e-01 1.415320462236801802e-01
37 1.346062622157236099e-01 1.253738405803839495e-01 1.383583419024944361e-01
38 1.345773110104103720e-01 1.303478659441073828e-01 1.374853218595186999e-01
39 1.332168361917138166e-01 1.272711381316184998e-01 1.407844363401333510e-01
40 1.307451350986957583e-01 1.263646179189284735e-01 1.416978231320778492e-01
41 1.312995015022655199e-01 1.245215979715188354e-01 1.352626878768205532e-01
42 1.276739331210652861e-01 1.208902526646852549e-01 1.333569423605998339e-01
43 1.262754725354413299e-01 1.234432531520724269e-01 1.296503715217113550e-01
44 1.265824273166557268e-01 1.224614641939600346e-01 1.297777070353428597e-01
45 1.257843379303812958e-01 1.180139742791652679e-01 1.294561705862482259e-01
46 1.248552981826166197e-01 1.187815723319848443e-01 1.345000949998696738e-01
47 1.238999219673375257e-01 1.213004007935523931e-01 1.294331473608811567e-01
48 1.234102073684334722e-01 1.197340929259856496e-01 1.300664788112044223e-01
49 1.212733425572514595e-01 1.172258774439493834e-01 1.269896493603785703e-01
50 1.208667106305559430e-01 1.164488288884361622e-01 1.281996827572584041e-01
51 1.189187382223705625e-01 1.173538566256562832e-01 1.202659226333101655e-01
52 1.168062818609177933e-01 1.119609265277783094e-01 1.205902859568595831e-01
53 1.164225593643883894e-01 1.110641683141390529e-01 1.207733286544680623e-01
54 1.154269440658390600e-01 1.123325721050302123e-01 1.194921321546038029e-01
55 1.163435912815233148e-01 1.105966091776887511e-01 1.220083098237713243e-01
56 1.153711732725302419e-01 1.122631620615720804e-01 1.191677130137880625e-01
57 1.130814085341989850e-01 1.077675227075815256e-01 1.185963690280914251e-01
58 1.126168847146133689e-01 1.062907333175341223e-01 1.214372212067246493e-01
59 1.115956830543776424e-01 1.078288102522492464e-01 1.153982637450099019e-01
60 1.110956832456091864e-01 1.072142527128259332e-01 1.137918741752703966e-01
61 1.103511333776017178e-01 1.050544175629814503e-01 1.132722706844409288e-01
62 1.108506823703646615e-01 1.064970785751938875e-01 1.147879498700300899e-01
63 1.098524145781993866e-01 1.035778767739733014e-01 1.135483844205737169e-01
64 1.085117750739057751e-01 1.048131748413046183e-01 1.146187582363684954e-01
65 1.078688986971974434e-01 1.011498469859361676e-01 1.151338559264938055e-01
66 1.074054134078323841e-01 1.029233122865358951e-01 1.102097423747181865e-01
67 1.085422533378005011e-01 1.015787880867719678e-01 1.153412879134217833e-01
68 1.072229420766234176e-01 1.048711892838279369e-01 1.115746932104229872e-01
69 1.051364431592325399e-01 1.007598523050546591e-01 1.122280304009715679e-01
70 1.051136031001806276e-01 1.014220386122663825e-01 1.099739627291758809e-01
71 1.050814105632404544e-01 1.018900749584039089e-01 1.095624787112077086e-01
72 1.043284408561885312e-01 9.934461383769908893e-02 1.081443832566340718e-01
73 1.055394622373084373e-01 1.033926389490564673e-01 1.091660307720303535e-01
74 1.051114956475794199e-01 1.002246536314487513e-01 1.085148895159363802e-01
75 1.028142054068545558e-01 9.935509990900755206e-02 1.085873073587814985e-01
76 1.020986858693262028e-01 9.790014152725537433e-02 1.062839735299348776e-01
77 1.020948676827053286e-01 9.553862406561772214e-02 1.083253339553872791e-01
78 1.010290577883521668e-01 9.780087117105722150e-02 1.066475166628758076e-01
79 1.008012406155467111e-01 9.819941446185112555e-02 1.029680820181965856e-01
80 1.011998641242583680e-01 9.814877522488435480e-02 1.039843826865156501e-01
81 9.968981558457017111e-02 9.628279258807499741e-02 1.034706712389985711e-01
82 1.002888423328598400e-01 9.531097331394751404e-02 1.036022028575340898e-01
83 9.974238764494655629e-02 9.487998653203248700e-02 1.048434894531965200e-01
84 9.913757344086963907e-02 9.565545190125704367e-02 1.037532856067021753e-01
85 9.717727377389867582e-02 9.418515637516974848e-02 1.005301017935077285e-01
86 9.884540832911926922e-02 9.324720452229182110e-02 1.060158189386129352e-01
87 9.746308105066417427e-02 9.110558039198318747e-02 1.007271181792020742e-01
88 9.809081619605422575e-02 9.298993504295746670e-02 1.014712887505690303e-01
89 9.707253603264690001e-02 9.295865949243306559e-02 9.999843767533699024e-02
90 9.662680272012949545e-02 9.033128346006075171e-02 1.003773466373483331e-01
91 9.579510343571503994e-02 9.288948016862073886e-02 9.882168651868900033e-02
92 9.613244790583846955e-02 9.021674344937007095e-02 9.853841283669075024e-02
93 9.631697112073500655e-02 9.111952117333808887e-02 9.990372546017170508e-02
94 9.663140041132770031e-02 9.379327185451984128e-02 1.038500665376583670e-01
95 9.450869464005033638e-02 9.070394014318784726e-02 9.865011939158042920e-02
96 9.437400137384731325e-02 9.174860094984373104e-02 9.794318564236163815e-02
97 9.458718021089831951e-02 9.159815230717262280e-02 1.002704959983626992e-01
98 9.323159006734689502e-02 8.694278951734304983e-02 9.834058557947476797e-02
99 9.441402139763037382e-02 9.133039402465024936e-02 9.858636396626631326e-02
100 9.410984500000875441e-02 8.951620546480019980e-02 9.920592761288087036e-02


==> TikZ/data/training_convergence/MNIST/SINFONY_MNIST4_sgd.dat <==
1 1.143560545626225666e+00 1.105278785676081732e+00 1.180255884681937539e+00
2 5.318084716574469351e-01 5.183289355115849872e-01 5.457572502685762439e-01
3 4.214639865545066755e-01 4.119489429347804599e-01 4.337216973431837208e-01
4 3.302985065034838574e-01 3.216728970630844953e-01 3.373609504211685928e-01
5 2.922009242766065440e-01 2.850282596849175176e-01 2.995561150980911025e-01
6 2.749115957967889212e-01 2.692189195008674596e-01 2.784566049382630748e-01
7 2.654992113251294361e-01 2.604198178756974014e-01 2.710109338450279459e-01
8 2.597284149338822679e-01 2.521120661071368785e-01 2.655697699739480444e-01
9 2.569783358352143443e-01 2.518040056326495968e-01 2.612341429506029322e-01
10 2.557001802776413535e-01 2.505708726516156504e-01 2.593047561834870285e-01
11 2.531513934148781897e-01 2.487543755566387627e-01 2.577880915484702662e-01
12 2.531448051126908294e-01 2.473822167274286055e-01 2.599934941765341678e-01
13 2.515316544295246870e-01 2.478716383928429023e-01 2.553913115120645672e-01
14 2.498991449869898962e-01 2.433801602516601215e-01 2.544326404296258781e-01
15 2.490915190198147167e-01 2.416160345585869895e-01 2.582157589733473646e-01
16 2.489413993921615609e-01 2.451431595249725093e-01 2.533220135485693691e-01
17 2.460188203497227499e-01 2.400266432971842612e-01 2.501884148096732985e-01
18 2.444738923820223842e-01 2.411356375002657593e-01 2.489619716398243088e-01
19 2.427249836848615894e-01 2.379698242301117317e-01 2.486083623029784195e-01
20 2.410332549720812234e-01 2.378573864857271014e-01 2.445719513430524295e-01

